Progressive Seed Generation Auto-encoder for Unsupervised Point Cloud Learning

With the development of 3D scanning technologies, 3D vision tasks have become a popular research area. Owing to the large amount of data acquired by sensors, unsupervised learning is essential for understanding and utilizing point clouds without an expensive annotation process. In this paper, we propose a novel framework and an effective auto-encoder architecture named "PSG-Net" for reconstruction-based learning of point clouds. Unlike existing studies that used fixed or random 2D points, our framework generates input-dependent point-wise features for the latent point set. PSG-Net uses the encoded input to produce point-wise features through the seed generation module and extracts richer features in multiple stages with gradually increasing resolution by applying the seed feature propagation module progressively. We prove the effectiveness of PSG-Net experimentally; PSG-Net shows state-of-the-art performances in point cloud reconstruction and unsupervised classification, and achieves comparable performance to counterpart methods in supervised completion.

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> latex/completion/gt19.txt <==
0.14212693646550179,-0.254658505320549,0.03894859738647938
0.018872175365686417,0.4105726480484009,0.29862530529499054
-0.22210552543401718,0.4999999701976776,-0.42138342559337616
-0.018254241440445185,0.49999992549419403,0.4403032660484314
0.002897653883943955,0.3411622146765391,0.05394898479183515
0.4732702523469925,0.4947073459625244,-0.16394516080617905
-0.07814481854438782,0.4999999701976776,0.06357439793646336
0.20183607935905457,0.4105726480484009,-0.20254305005073547
-0.18310992419719696,0.4999999403953552,-0.2998246451218923
-0.11428241431713104,0.4999999403953552,0.43833257257938385
0.14457860589027405,0.4105726480484009,0.3027479946613312
0.018929466605186462,-0.20137262344360352,-0.06918507069349289
-0.03980090096592903,0.4625138243039449,0.49957582354545593
-0.30037716031074524,0.4999999403953552,0.3627619743347168
-0.3650854527950287,0.4105726480484009,0.1817507967352867
0.1600084900856018,0.4105726480484009,0.1378325273593267
-0.06777790561318398,-0.22453850507736206,0.11836756393313408
0.06412775504092376,0.0015162654453888535,-0.04184609775741895
-0.019573201797902583,-0.25869420170783997,0.08566503971815109
0.2406603991985321,0.4999999503294627,0.12152102713783582
-0.0925406888127327,-0.19507920742034912,0.15134775638580322
0.22024239599704742,0.4999999403953552,0.1202499084174633
-0.1040382906794548,0.4105726480484009,0.2396235466003418
0.28333041071891785,0.4396101236343384,-0.4132804572582245
0.34422128399213153,0.4105726480484009,0.05910897130767504
-0.4728742092847824,0.4105726480484009,0.1572311893105507
-0.035569904992977776,-0.27064738670984906,-0.03077584815522035
-0.33829447627067566,0.4105726480484009,0.03845328651368618
0.06810002475976944,-0.1201996773481369,-0.02260182034224272
-0.20017964765429497,0.4105726480484009,0.384812131524086
0.11965266118446986,0.4999999403953552,0.235645259420077
-0.16191118955612183,0.4999999701976776,-0.17170126736164093
0.4241003890832265,0.4999999205271403,-0.16286938389142355
-0.011768409051001072,0.25868654251098633,0.03987488895654678
-0.033095527440309525,-0.16785013675689697,-0.09856308996677399
-0.18501169979572296,0.4105726480484009,0.39460352063179016
0.46534012258052826,0.4956873655319214,-0.18185506388545036
0.28099818527698517,0.4999999403953552,0.3639097809791565
0.34025853872299194,0.4105726480484009,0.11888167634606361
0.38005974888801575,0.4999999403953552,-0.22075366973876953
-0.09494907036423683,0.4105726480484009,-0.08031644485890865
-0.11947496607899666,0.4105726480484009,-0.059568929175535835
0.3860761970281601,0.4105726629495621,-0.055944668129086494
-0.018610456259921193,-0.05427617020905018,-0.05831077974289656
-0.04110260121524334,0.4105726480484009,-0.15611465275287628
-0.06030080591638883,0.49999996026357013,0.22134339809417725
0.19539588689804077,0.4105726480484009,0.41923171281814575
0.4178364773591359,0.4105726480484009,0.022804786761601765
-0.200589057803154,0.4999999403953552,0.05323181301355362
-0.02061910678942998,0.19940497229496637,-0.03695312701165676
0.43474576994776726,0.4105726480484009,0.16093017160892487
0.036765712002913155,0.08453187594811122,-0.05234045907855034
0.07636521905660629,0.04090023748576641,0.00553138880059123
-0.3983232378959656,0.4105726480484009,0.039029140025377274
-0.11724092066287994,0.4999999403953552,-0.35931430260340375
-0.2750135138630867,0.4105726480484009,-0.10267978347837925
0.1782839149236679,0.4105726480484009,-0.44017863273620605
-0.057017537765204906,0.4105726480484009,0.32044317573308945
-0.24503441154956818,0.4999999403953552,-0.4112108051776886
0.4186819940805435,0.4999999403953552,-0.1786210834980011
-0.0971877109259367,-0.4795062094926834,-0.24085070937871933
0.01917202165350318,0.2557877451181412,-0.03407031763345003
0.05742638185620308,0.4999999403953552,0.26101061701774597
0.142128919561704,0.4105726480484009,0.22340806821982065
-0.49957582354545593,0.48683691024780273,-0.020052870269864798
0.08285129070281982,0.4999999403953552,0.44136080145835876
-0.06151532009243965,-0.038637030869722366,-0.0005309709813445807
0.40561872720718384,0.4999999403953552,0.2141581028699875
0.11737638215223949,0.4999999403953552,0.29769999782244366
0.10091036930680275,0.4999999403953552,-0.43850700557231903
0.0660739317536354,0.4105726480484009,0.4730614423751831
-0.16612057387828827,0.4105726480484009,0.13095328211784363
-0.10006475448608398,0.4999999403953552,0.06363569665700197
-0.3774977996945381,0.4999999403953552,-0.2787986621260643
-0.014067434007301927,0.4185507968068123,0.49957582354545593
-0.052750229835510254,-0.18884487450122833,-0.04868609830737114
-0.06150099076330662,0.4999999403953552,-0.4485716223716736
-0.06048220843076706,-0.25523694753646853,0.12156138867139817
-0.45363380014896393,0.4999999403953552,0.1319177746772766
-0.26360103487968445,0.4999999403953552,0.3840968608856201
-0.11879228552182515,0.4105726480484009,0.44110164046287537
-0.059779487550258636,0.4105726480484009,-0.318161778151989
0.20320152739683786,0.4999999403953552,-0.04161079476277033
0.2587939699490865,0.4999999403953552,0.1621920863787333
-0.4279462695121765,0.48975807428359985,0.2579282522201538
-0.17291516065597534,0.4105726480484009,0.31946268677711487
-0.04295256733894348,0.31990624964237213,0.023161592427641153
0.16345598300298056,-0.3195604880650838,0.024798514942328136
-0.19663570076227188,0.4105726480484009,0.34113889932632446
-0.2146752029657364,0.4105726480484009,-0.3384283185005188
-0.12126193940639496,0.4999999403953552,0.326325923204422
0.19992700219154358,0.4105726480484009,-0.21816135942935944
0.0999457910656929,0.4105726480484009,-0.48046934604644775
0.18358339369297028,-0.32107818126678467,0.044406806118786335
0.34254056215286255,0.4580639600753784,0.3639678955078125
-0.3173944503068924,0.4105726480484009,-0.21830225735902786
-0.2822989622751872,0.4999999403953552,-0.22240795195102692
-0.14506089190642038,0.4999999403953552,-0.3572326898574829
0.021379513666033745,0.4105726480484009,-0.09942476948102315
0.17635309199492136,0.4999999403953552,0.18257038791974387
0.05120605230331421,-0.15912248194217682,0.0529484748840332
0.3156581223011017,0.49239908158779144,0.390850305557251
0.0032186976556355753,0.25826538105805713,0.04074882405499617
-0.08463385701179504,-0.3575344483057658,-0.17799058308204016
-0.17876532673835754,0.4999999403953552,0.25915947556495667
0.02060629613697529,-0.12092873081564903,-0.07072540372610092
0.1431443045536677,-0.23997454345226288,0.039082622776428856
-0.32268181443214417,0.4999999403953552,0.0388895720243454
-0.3770347535610199,0.4999999403953552,-0.191339373588562
-0.2976029912630717,0.4999999205271403,-0.2780067523320516
-0.2935701757669449,0.4999999552965164,0.26092665642499924
-0.11872582733631135,0.4105726480484009,-0.19936764538288115
-0.12291331340869267,-0.4763226310412089,0.2240785559018453
0.41834239661693573,0.4999999701976776,-0.026788918301463127
-0.07013151049613953,0.0049824032466858625,-0.03531510755419731
0.3757658004760742,0.4354657034079234,-0.33074261744817096
-0.06254458179076512,-0.21919543544451395,-0.040199980760614075
-0.12085136957466602,0.4105726480484009,0.018336784094572067
0.2005762979388237,0.49999992549419403,0.3001404032111168
-0.40259096026420593,0.4105726480484009,0.17951537668704987
0.43835905690987903,0.47894645233949024,0.23989265908797583
-0.19415795803070068,0.4445435305436452,0.4643961389859517
-0.4723145067691803,0.4105726480484009,0.032821301370859146
-0.2598043531179428,0.4999999403953552,0.03379536792635918
0.02203976735472679,0.49999990065892536,-0.01736935538550218
-0.0898486003279686,0.4105726480484009,-0.09046993404626846
-0.37104183435440063,0.4201738238334656,-0.335466593503952
0.058202113956213,0.119380883872509,0.02132844738662243
0.19897573441267014,0.46602819859981537,-0.461982324719429
-0.14971864223480225,0.4999999403953552,-0.08934342861175537
0.4428323805332184,0.49286457896232605,0.23214463889598846
-0.025175325572490692,-0.08190194144845009,0.06751206889748573
0.3410041431585948,0.4105726480484009,0.3245193858941396
0.10839066654443741,0.4207322597503662,0.48815596103668213
-0.452705055475235,0.41057267785072327,-0.05233769118785858
0.08168262988328934,0.49999992847442626,0.297561913728714
-0.01947439112700522,0.4105726480484009,-0.26098979264497757
0.22078977525234222,0.5,-0.05028599500656128
0.04624238237738609,0.3888545632362366,0.04704175889492035
0.30046340823173523,0.4105726480484009,0.10038375854492188
-0.3626251717408498,0.4999999403953552,-0.21988939742247263
-0.061768624310692154,0.08096994832158089,0.0051354275007421775
-0.06133462227880955,-0.07936595752835274,-0.03872955348342657
-0.04219786077737808,0.3625652492046356,0.04519437253475189
-0.11966558918356895,-0.4743991196155548,-0.3021313399076462
0.2547053098678589,0.4105726480484009,-0.42220891267061234
0.4195917397737503,0.4105726629495621,-0.0825851634144783
0.4464201480150223,0.49999991059303284,-0.0858801007270813
-0.20665771514177322,0.4999999403953552,0.045397648587822914
0.2243107318878174,0.4105726480484009,-0.35862911939620973
-0.056089021265506744,0.4105726480484009,0.4951125681400299
0.13989507655302683,0.4105726480484009,0.4205802083015442
0.09443886578083038,0.4105726629495621,0.4573872536420822
-0.08326694741845131,-0.4373118430376053,-0.22189133614301682
0.13905731836954752,0.4105726480484009,0.37962913513183594
-0.18137876689434052,0.4999999403953552,0.38448431342840195
0.18007792532444,0.4999999205271403,0.004246959617982308
-0.056865853567918144,0.4105726480484009,0.4618409276008606
-0.062154748290777204,-0.16335377395153045,-0.03733552098274231
-0.07093485444784164,-0.17779085785150528,0.12485979124903679
-0.22060483694076538,0.4105726480484009,0.22482704371213913
0.2730589509010315,0.49999988079071045,0.07190593332052231
0.15910709649324417,-0.20101672410964966,0.021636652760207653
-0.31241315603256226,0.4999999403953552,0.051393184810876846
0.0013238824030850083,0.04652109667658806,0.0738375723361969
0.398466557264328,0.4105726480484009,-0.021872637793421745
0.2429216206073761,-0.43805301934480667,0.0522186066955328
0.023228949680924416,0.041854686290025714,0.07269252240657806
0.042185920476913455,0.08244597613811493,-0.041996533423662184
0.18238523229956627,0.4999999403953552,0.05996917374432087
0.018945746434231598,-0.2959931840499242,-0.018464679674555857
-0.10691127181053162,-0.4715597629547119,-0.22710005939006805
0.17680299282073975,0.4105726480484009,-0.391156405210495
-0.002397773670963943,0.49999991059303284,-0.24244936555624008
0.37322911620140076,0.4999999403953552,0.16065850108861923
0.011217158753424883,-0.21037469059228897,-0.002609295945148915
0.16463125497102737,-0.2983531057834625,0.022364355623722076
0.04165102820843458,-0.05473149288445711,0.04462955612689257
0.3992871940135956,0.4105726480484009,-0.27815447747707367
-0.05173219492038091,-0.18383296330769858,-0.05151622121532758
0.10283078625798225,0.4105726480484009,-0.01833351794630289
0.14048455655574799,0.4999999403953552,-0.08092622831463814
0.0003259327495470643,-0.2781482934951782,-0.04098001308739185
-0.4397220313549042,0.43628744781017303,-0.2375319004058838
0.3439119830727577,0.4391341358423233,-0.36259643733501434
0.18127259612083435,0.4258965849876404,-0.4686274230480194
0.08920282125473022,0.4105726480484009,-0.4468245506286621
0.19412033259868622,0.4105726480484009,-0.0022812674287706614
-0.4947810769081116,0.4956774264574051,-0.06716560944914818
-0.3171801120042801,0.4999999403953552,-0.17603371292352676
-0.12246005237102509,0.4999999403953552,-0.2463219314813614
0.07825575520594914,0.4105726480484009,0.3382219076156616
0.13718491792678833,0.4105726480484009,-0.4392739236354828
-0.13994459435343742,0.4999999403953552,0.44120239466428757
-0.43845360974470776,0.4797200957934062,0.2397288978099823
-0.4160412192344666,0.46265873312950134,-0.2785485625267029
-0.0035235141403973103,0.2598780393600464,0.010991808027029037
-0.016833881226678688,0.3199460605780284,-0.04583435319364071
-0.33247989416122437,0.4215620458126068,-0.3740285038948059
-0.2138504907488823,0.49999988079071045,-0.15664713829755783
-0.13465172350406646,0.4105726480484009,-0.016368154995143415
0.4580717235803604,0.4999999403953552,0.0404209028929472
-0.1600085124373436,0.4105726480484009,-0.3389486074447632
0.18049709126353264,0.4999999403953552,-0.43715474009513855
-0.08860589563846588,0.4105726480484009,0.3380536437034607
0.0379730137065053,0.49999991059303284,0.44224677234888077
-0.07729194313287735,0.4105726480484009,-0.09379123896360397
0.0370736929277579,0.4105726480484009,0.16100343565146127
-0.19666071236133575,0.4105726480484009,-0.058156486600637436
0.26979807019233704,0.5,0.39449936151504517
-0.2610917091369629,0.4999999403953552,-0.3637991398572922
-0.06221115589141846,-0.27905599276224774,0.14323068161805472
-0.16439445316791534,0.4105726480484009,-0.06433126330375671
0.010729675181210041,-0.2643834352493286,-0.004471893422305584
-0.26170986890792847,0.4528828263282776,-0.42576298117637634
-0.19890323653817177,0.4105726480484009,-0.1609477885067463
-0.3750299662351608,0.4105726480484009,0.26332987844944
0.17788230379422507,0.4105726480484009,0.4164232611656189
-0.35779666403929394,0.4105726480484009,0.022284486331045628
0.34104591608047485,0.4105726480484009,-0.018758672289550304
0.10343220333258311,0.4999999403953552,0.41961362957954407
-0.14326773583889008,0.49999997615814207,0.395400607585907
0.04391860216856003,0.4105726480484009,-0.4354937821626663
0.46364282071590424,0.4999999403953552,-0.06329219788312912
0.11334635317325592,0.4105726480484009,0.17598369717597961
0.3176872134208679,0.4999999403953552,-0.3170887976884842
0.16204709808031717,-0.21396863957246146,0.04157135138909022
0.006730096181854606,0.4105726480484009,-0.31879080832004547
0.17943794031937918,0.4105726480484009,0.04134721929828326
0.002974676938417057,-0.14057236909866333,-0.0729651190340519
-0.12275197108586629,0.4105726480484009,-0.10725536197423935
-0.41524598002433777,0.4999999403953552,-0.2224086970090866
-0.1926879733800888,0.4999999403953552,-0.46197089552879333
0.2428526133298874,0.4999999403953552,0.0382910817861557
0.16361083090305328,0.49551329016685486,0.4733598232269287
0.043099148997238705,0.062403637383665354,0.04075906904680388
-0.05947670340538025,-0.23559556901454926,-0.14598796516656876
0.2245284914970398,-0.3811149795850118,0.049797230710585914
-0.46275387207667035,0.45996615290641785,0.19726675748825073
0.2545337975025177,0.4105726480484009,0.3368350863456726
-0.04514896124601364,0.4999999403953552,0.303955614566803
0.0462417242427667,0.4105726480484009,0.3777790268262227
0.019605183973908424,0.4999999403953552,0.1453879177570343
-0.34666188061237335,0.4999999403953552,-0.25500844419002533
-0.14969630539417267,-0.4487200379371643,0.22747352719306946
0.19958150759339333,0.4999999403953552,-0.08345245011150837
0.17711758613586426,0.4678596258163452,-0.46974074840545654
0.06270559132099152,0.4999999403953552,0.484954372048378
-0.3947659134864807,0.4105726480484009,-0.14192458987236023
0.18258239328861237,0.5,-0.12879881262779236
0.015054973773658276,0.4999999403953552,0.20505382120609283
0.3164927512407303,0.4105726480484009,-0.2817091569304466
0.05552065643397244,0.08126194436441768,0.018690976229580967
-0.3351370692253113,0.4105726480484009,0.3706420958042145
-0.45961372554302216,0.4105726480484009,-0.079297399148345
-0.19835472106933594,0.4105726480484009,0.4163876573244731
0.25913357734680176,-0.45888601541519164,0.03480474799871445
-0.14923043549060822,0.4999999403953552,0.10086556524038315
-0.4375962657587869,0.46260485904557364,-0.2412139049598149
0.48645515739917755,0.4623573571443558,-0.11473768949508667
-0.0700199268758297,-0.1797577664256096,0.015811415389180183
-0.24484314769506454,0.49999991059303284,-0.15461315214633942
0.04570820648223162,-0.24594666063785553,0.04668318945914507
0.05252969637513161,-0.058896392583847046,-0.05305846780538559
0.44241368770599365,0.4105726480484009,0.10286760330200195
0.022234642878174782,0.4999999403953552,-0.12180961668491364
-0.20433981716632843,0.49999988079071045,0.24752382934093475
0.050751153379678726,-0.17239254713058472,-0.05340323969721794
-0.04193075249592463,0.4798027922709783,0.49957582354545593
0.2573390603065491,0.4999999403953552,-0.312505841255188
-0.4458279013633728,0.4202893078327179,0.226956178744634
-0.467907190322876,0.4235977381467819,-0.1839606910943985
0.4796203374862671,0.4999999403953552,0.04149303957819939
0.3315151035785675,0.4999999403953552,0.3527555465698242
-0.25990699728329975,0.49999996026357013,-0.16633471846580505
-0.04660483077168465,-0.07497934997081757,-0.057549554854631424
-0.21763022243976593,0.4105726480484009,-0.15176887810230255
-0.2697643041610718,0.4105726480484009,-0.27605557441711426
-0.1759489526351293,0.4105726480484009,-0.05712835118174553
-0.49957582354545593,0.4335813721021016,-0.02304854616522789
0.19366060197353363,0.4105726480484009,0.21278858184814453
0.07870837301015854,0.4999999403953552,0.24633261561393738
0.3529745489358902,0.4980132579803467,-0.35289716720581055
0.13835225254297256,-0.2796325460076332,0.03734026290476322
-0.31365567445755005,0.4105726480484009,-0.26198434829711914
-0.2546716332435608,0.4999999403953552,0.06402195990085602
0.03992176242172718,0.4105726480484009,-0.09612584114074707
-0.06833766587078571,-0.0805129986256361,-0.023937708232551813
0.30351339280605316,0.4105726629495621,-0.22025031596422195
-0.035356100648641586,0.4105726480484009,0.3433321416378021
0.07746706406275432,0.4105726480484009,0.10430982460578282
0.2304183840751648,0.4233739376068115,0.4438289701938629
0.0831240750849247,0.4999999403953552,0.3605821877717972
0.2982405722141266,-0.45985549688339233,0.03995334357023239
-0.017672444228082895,0.4999999403953552,-0.40060190856456757
-0.08665957301855087,0.4105726480484009,-0.05447482814391454
0.022434307927531854,-0.053572372666427066,0.06105060928634235
0.035534413531422615,0.1576508233944575,-0.0349139596025149
-0.42321864515542984,0.4105726480484009,-0.0184785018209368
-0.354913167655468,0.4105726480484009,-0.14098100364208221
0.347697377204895,0.4999999403953552,-0.32186727225780487
0.123978640884161,0.4999999403953552,-0.3627174198627472
-0.009608033113181591,0.1422099769115448,-0.00118239875882864
0.24296991527080536,0.4105726480484009,0.4224443733692169
0.35833199322223663,0.4105726629495621,-0.09585530683398247
0.038858938962221146,0.4105726679166158,-0.22183798253536224
0.19635868072509766,0.48886042833328247,-0.4634932279586792
-0.049613431096076965,0.4105726480484009,0.2037704885005951
0.008042991161346436,0.32098501920700073,-0.04989134892821312
0.12615399062633514,-0.23279356956481934,0.017298689112067223
0.0023038629442453384,0.4105726629495621,0.3423326164484024
-0.4179501036802928,0.41057265798250836,0.16520431637763977
0.033495549112558365,0.060640235990285875,-0.05336705073714256
-0.21744887034098306,0.4105726480484009,0.19504267970720926
0.05250050127506256,0.4105726480484009,-0.3904297351837158
-0.07626985758543015,0.4999999403953552,-0.14895246922969818
0.1386578232049942,0.4105726480484009,-0.10107449442148209
-0.18311256915330887,0.4105726480484009,0.42767372727394104
-0.24728192389011383,0.49999988079071045,0.1647401750087738
0.07622284938891728,0.0056110533090153085,-0.01659403306742509
-0.29280248284339905,0.4105726480484009,-0.1805305927991867
-0.3012534479300181,0.44171495238939923,-0.4028046329816182
-0.05340089276432991,-0.03668345510959625,-0.03202682361006737
0.30728062987327576,0.43388181924819946,-0.3992277681827545
-0.07124526053667068,-0.43048295378685,-0.19538794457912445
-0.15878922045230864,0.4105726480484009,-0.08295818418264389
-0.2442699819803238,0.4999999701976776,0.3159569650888443
0.11787617206573486,0.4105726480484009,-0.07914106547832489
-0.037425437942147255,0.4999999403953552,-0.20045461058616637
-0.4846489429473877,0.4105726480484009,0.10218184813857079
-0.2788190245628357,0.4105726480484009,-0.03458241932094097
0.28775978088378906,0.4105726480484009,0.20030951499938965
0.01454406650736928,-0.19962815940380096,0.07135464251041412
-0.4686640053987503,0.4808797538280487,-0.18113616853952408
-0.12020293126503627,0.41057265798250836,0.2606347401936849
0.12138181179761887,0.4999999403953552,0.11940860003232956
-0.0763636939227581,0.4882242977619171,0.496737465262413
0.17508002122243246,0.4999999403953552,-0.3042634129524231
0.2396938055753708,0.4105726480484009,-0.22149235755205154
-0.08107848465442657,-0.18520072102546692,0.13608170300722122
-0.07939977571368217,0.4999999403953552,0.3832056373357773
-0.09809066355228424,0.49999988079071045,0.0916779637336731
-0.03040657751262188,0.3617987632751465,-0.05196996033191681
-0.13964764028787613,0.4105726629495621,-0.3993939906358719
-0.07484208295742671,-0.1972521940867106,-0.1713301489750544
-0.2999117374420166,0.421700656414032,0.4037063419818878
-0.23611222207546234,0.49999991059303284,-0.11932718381285667
-0.48809385299682617,0.4512901306152344,0.10862181335687637
0.42466190457344055,0.42822471261024475,0.26361700892448425
-0.2618756890296936,0.4999999403953552,-0.19967448711395264
-0.0018277829124902685,0.4105726480484009,0.1840143402417501
-0.15395703415075937,0.41560861468315125,-0.47594653566678363
-0.23662517964839935,0.4105726480484009,-0.20793715119361877
-0.2969716290632884,0.4105726480484009,0.038098408530155815
-0.35839684307575226,0.4105726480484009,-0.18275276571512222
0.18386339023709297,0.4999999403953552,-0.2575715407729149
-0.1238454058766365,0.46524783968925476,-0.4840147942304611
0.32772964239120483,0.4105726480484009,-0.05458897724747658
0.00043158062423268956,0.4999999403953552,-0.39611928661664325
0.0021061423467472196,-0.017437960021197796,0.01121502323076129
0.056425413116812706,0.4999999403953552,0.07308065518736839
-0.113002248108387,-0.37410861253738403,0.17860133945941925
0.2492544949054718,0.49999988079071045,-0.42343953251838684
0.0009590486879460514,-0.08132501542568207,-0.07266081720590592
-0.11888792365789413,0.4999999403953552,-0.32224003970623016
-0.03843984305858612,0.3354032516479492,-0.037168340384960176
0.06077489877740542,-0.12228920310735703,0.03947018211086591
0.0812586173415184,0.4105726480484009,-0.3815607229868571
-0.33466836810112,0.4558927118778229,-0.37184007465839386
-0.0035955543717136607,-0.0790281891822815,0.07331644743680954
-0.036959237729509674,0.1415767421325048,0.039659363528092705
-0.010745256673544645,0.31798055768013,-0.0034894817508757114
0.052813693135976794,0.09995903670787812,-0.03622297123074532
0.47742850581804913,0.4105726480484009,0.1372578243414561
0.019209052436053753,0.4105726480484009,-0.4430561661720276
0.14802341163158417,0.4105726480484009,-0.14712420105934143
0.05821767821907997,0.4105726480484009,0.15257655084133148
-0.43995632231235504,0.49999991059303284,0.061321133747696877
-0.037532338251670204,0.4105726480484009,0.13548865914344788
-0.053710732609033585,0.48370596766471863,-0.49957582354545593
0.2697835862636566,0.4105726480484009,0.38981667160987854
-0.06149660423398018,0.49592524766921997,0.49957582354545593
-0.37762880325317383,0.49999992549419403,-0.04437818378210068
0.1765391727288564,0.4999999403953552,0.2798687219619751
-0.024549483011166256,-0.15545276800791422,-0.06762099762757619
-0.07776033629973729,0.4999999403953552,-0.03925852105021477
-0.019538323394954205,0.4105726480484009,-0.3599627614021301
-0.08079840615391731,0.4974706768989563,-0.4955490529537201
0.4876028597354889,0.4105726480484009,0.028758082538843155
-0.0856579951941967,-0.2625137120485306,0.14218103140592575
-0.23152534663677216,0.4105726480484009,-0.21194477379322052
0.20049382746219635,0.4999999403953552,-0.0026177919547383985
0.18282063802083334,0.4105726480484009,0.12011272211869557
0.1798283209403356,0.4999999403953552,-0.1359577178955078
0.01933087781071663,0.4105726480484009,0.31831274926662445
0.11287977546453476,0.4105726480484009,0.06889265030622482
-0.08193285390734673,0.49999991059303284,-0.1220034770667553
-0.44508425891399384,0.4650983661413193,-0.22824418544769287
-0.02200196497142315,-0.2677801847457886,0.04543876834213734
-0.4915110319852829,0.4609351009130478,-0.09586918354034424
-0.007124432362616062,0.4105726480484009,0.23454484343528748
0.013298883102834225,0.4999999403953552,-0.49486470222473145
-0.059299538284540175,0.49999992847442626,-0.17456331849098206
0.11587053040663402,0.4999999403953552,-0.2215085575977961
0.022078420966863632,0.4105726480484009,-0.20664778351783752
0.27829018235206604,0.4999999403953552,-0.2943629324436188
-0.3637200891971588,0.4999999403953552,-0.19002500176429749
0.4208741784095764,0.49999991059303284,0.21944799274206161
0.12797948718070984,0.4999999403953552,-0.460921049118042
0.1189485639333725,0.4999999403953552,-0.20859937369823456
-0.25836273034413654,0.49764975408713025,0.42223307987054187
0.12847977131605148,-0.2453674077987671,0.0371517650783062
-0.2767467647790909,0.4999999403953552,0.4066530019044876
0.05129517987370491,0.49999988079071045,0.4519513249397278
0.00013485318049788475,0.4105726629495621,-0.15802917629480362
0.014853568281978369,0.13636008277535439,0.05308288149535656
-0.003772698614435891,0.4105726480484009,0.13866579284270605
0.4548165202140808,0.49263113737106323,-0.21138733625411987
0.33463315665721893,0.41868992149829865,0.37187524139881134
-0.10873332992196083,-0.4230682998895645,-0.2311166301369667
0.07845377922058105,0.49999996026357013,0.07864628980557124
-0.15950292348861694,0.4999999403953552,0.08724136650562286
-0.400439453125,0.442116791009903,-0.3047574102878571
0.03974205503861109,0.061641366531451545,-0.04230965798099836
0.01733487658202648,0.12444313913583756,0.056576285511255264
0.11639714799821377,0.4105726480484009,0.3775893896818161
0.04202599637210369,0.4999999403953552,0.21981190145015717
-0.14358336851000786,0.4999999403953552,0.42447152733802795
-0.05669006829460462,-0.2569761350750923,-0.0014017041151722272
0.26054607331752777,0.4999999403953552,-0.09280829131603241
-0.07637741789221764,-0.2378157079219818,0.16018758714199066
-0.02111964300274849,0.10021072998642921,-0.057162730023264885
-0.2640048086643219,0.4999999403953552,-0.29927454590797425
-0.1809089630842209,0.4105726480484009,-0.3187343657016754
0.32383689284324646,0.4105726480484009,0.1406281664967537
-0.4219682812690735,0.4134763777256012,0.26828253269195557
-0.1411016881465912,0.4105726480484009,-0.2349754199385643
-0.12427821755409241,0.4999999403953552,-0.06686853617429733
0.026676423847675323,0.4105726480484009,0.21313845117886862
0.027448732033371927,-0.285114061832428,-0.026267926394939422
0.05953021161258221,0.49771758913993835,-0.4969664141535759
-0.06259725242853165,0.4105726480484009,-0.4899004101753235
-0.09088275581598282,0.47802960872650146,-0.4928469955921173
0.037696892768144606,0.2623408079147339,0.014658717438578606
0.4832456707954407,0.49037325382232666,-0.12671580910682678
0.31535932421684265,0.4999999403953552,-0.20581881701946259
-0.49414968490600586,0.46371205151081085,0.0860208049416542
0.296558678150177,0.4999999403953552,0.1936454325914383
-0.035297974944114685,-0.23742709681391716,-0.11614241451025009
-0.21286438405513763,0.4576122760772705,0.4539635678132375
-0.3801284581422806,0.4105726480484009,0.0017711762920953333
0.19792823990186056,0.4105726480484009,0.28102874755859375
-0.09912186364332835,0.4105726480484009,-0.06145294507344564
-0.12263941392302513,0.4105726629495621,-0.30164991319179535
-0.06428854539990425,-0.35314961274464923,-0.18005292614301047
0.021093790605664253,0.3599674224853516,0.05648610144853592
0.17948412150144577,0.45084935426712036,0.46910665929317474
0.36050689220428467,0.4105726480484009,0.2654342412948608
-0.13932380080223083,0.5,-0.009551307186484337
0.25553829967975616,0.4105726480484009,-0.3232642710208893
-0.28388866782188416,0.4999999403953552,-0.2021595686674118
-0.06407429597207479,0.04360948157097612,0.03952803622399058
-0.22068922966718674,0.4105726480484009,0.1652487814426422
0.04202525234884686,-0.21808133853806388,-0.06083513547976812
0.2461914668480555,0.4999999205271403,0.06457785765329997
0.05950969989810671,-0.20021644021783555,0.0423244083566325
-0.30028606951236725,0.4105726480484009,-0.2815636098384857
-0.09913105517625809,-0.41933780163526535,-0.2566201835870743
0.49957582354545593,0.4378417432308197,-0.02702200599014759
-0.0408856634582792,-0.2754666379519871,0.0021865267106997116
0.08168007433414459,0.4999999403953552,-0.304302453994751
-0.07021593302488327,-0.31108278036117554,-0.14620675146579742
0.10066202655434608,0.4999999403953552,-0.16039998084306717
-0.04519397641221682,0.37877445419629413,-0.0469530796011289
0.01640212908387184,0.4105726480484009,-0.39458441734313965
0.21847954392433167,0.4105726480484009,0.31758441030979156
-0.2629200369119644,0.4999999403953552,-0.31305430829524994
-0.3055203706026077,0.4105726480484009,-0.37993429601192474
0.4956989884376526,0.4105726480484009,-0.03784880414605141
-0.06743115931749344,0.4105726480484009,0.11230463534593582
0.33868762850761414,0.4105726480484009,0.35675229628880817
0.1590954711039861,0.4105726480484009,0.1677029530207316
0.23746517300605774,-0.3787054717540741,0.03966877919932207
-0.10733684152364731,0.4438473880290985,-0.4884381592273712
-0.23928017914295197,0.4105726480484009,0.42099785804748535
-0.3399592638015747,0.46701884269714355,0.36654800176620483
0.33554111421108246,0.4999999403953552,-0.09844507649540901
0.13386454060673714,0.4999999403953552,-0.4033624529838562
-0.09983621537685394,0.4105726480484009,-0.21228034794330597
0.3337653875350952,0.4999999403953552,0.18337367475032806
-0.09478604793548584,-0.36688248813152313,-0.20037077367305756
-0.07308163866400719,0.4105726480484009,-0.12056675925850868
0.018371766433119774,0.4999999403953552,-0.44322094321250916
0.31165504455566406,0.4166502356529236,0.3948533535003662
0.18139398843050003,-0.27695345878601074,0.024570834822952747
-0.07330971956253052,-0.19021889567375183,0.12573526799678802
-0.17718242605527243,0.4999999403953552,-0.03845695033669472
0.3409578502178192,0.4999999403953552,0.23789752274751663
0.09677747637033463,0.4999999403953552,0.3440365791320801
-0.2561522200703621,0.4105726480484009,-0.17865291237831116
-0.019137250414739054,0.07835963368415833,0.0580781294653813
0.3819206655025482,0.4105726480484009,0.015766678377985954
0.2354104071855545,-0.422868475317955,0.05122971534729004
-0.05900037847459316,0.4105726480484009,0.15818224847316742
-0.38015546401341754,0.4999999403953552,0.0642448291182518
-0.04359754920005798,0.4999999403953552,0.13264739513397217
-0.22439058870077133,0.48303624987602234,-0.44730912148952484
0.09213997423648834,0.4105726480484009,0.352177232503891
0.4741494208574295,0.4263613075017929,0.16066405177116394
0.2405945360660553,0.4105726480484009,-0.37455931305885315
0.22838503867387772,0.4801417291164398,-0.4450029134750366
-0.07248859107494354,0.4919542670249939,0.4977758526802063
0.13613730296492577,-0.22208336740732193,0.01861228747293353
0.18058361113071442,0.4999999403953552,0.46029287576675415
-0.0765439843138059,-0.35860366622606915,-0.1618934671084086
0.2836076319217682,-0.4587271511554718,0.05757496319711208
-0.025094369426369667,-0.19031959027051926,0.09379635006189346
-0.010858374780842237,-0.24006464225905283,-0.001249984125024639
0.27467282116413116,0.4105726480484009,-0.1395477056503296
0.10175516828894615,0.4105726480484009,0.23863434046506882
-0.23744864761829376,0.4999999403953552,-0.35294803977012634
-0.38480514883995054,0.4999999403953552,0.23786293268203734
0.21705306073029837,0.4999999205271403,-0.002283653865257899
0.4667603373527527,0.4105726480484009,-0.1332540214061737
0.24033325165510178,0.4105726480484009,0.09872778132557869
-0.0027282299041481955,0.10129358406577792,-0.06294622751218933
-0.45827896147966385,0.4105726480484009,-0.0014586548059014603
0.0497693233191967,0.1463562548160553,0.012038244865834713
-0.11640292157729466,0.4105726480484009,-0.3358227511246999
0.2165130227804184,0.4658313989639282,-0.45185720920562744
-0.4585223257541656,0.4999999403953552,-0.12040444314479828
-0.09174652397632599,-0.21427248418331146,0.15417523682117462
0.42020881175994873,0.4105726480484009,-0.05696561187505722
0.2784135937690735,0.4999999403953552,-0.1975708156824112
-0.36035627126693726,0.4999999701976776,-0.019745641853660345
-0.10609762370586395,0.4999999403953552,0.42145034670829773
-0.07551262527704239,0.4105726480484009,-0.20249980688095093
-0.13518909364938736,0.4999999403953552,0.22069242596626282
0.005161004140973091,-0.19457606971263885,0.07364854216575623
0.06743067875504494,-0.2168128788471222,-0.024870367720723152
-0.058926817029714584,0.4105726480484009,0.36112433671951294
0.18432758003473282,0.4999999403953552,0.19824645295739174
-0.47635701298713684,0.4999999403953552,0.12753655264774957
0.137673057615757,0.4105726480484009,-0.22198986262083054
-0.3622155785560608,0.4280174970626831,0.34429216384887695
0.07287980616092682,-0.17402095794677735,0.0023792798863723876
-0.03930291657646497,0.4105726480484009,-0.14248351256052652
0.12121152877807617,0.4105726480484009,0.19878006726503372
0.011324691772460937,0.1588924765586853,-0.0006259811460040509
0.18658523857593537,-0.38234283328056334,0.038628599047660826
-0.0058059426955878735,-0.268758088350296,-0.04149471968412399
0.08075362692276637,0.4999999403953552,-0.4343762199083964
-0.33566153049468994,0.4963046610355377,0.3708456754684448
-0.3548683524131775,0.4105726480484009,0.08474649240573247
0.20274470249811807,0.4105726480484009,0.08176872134208679
-0.26232290267944336,0.5,-0.0555739663541317
0.29729295521974564,0.4105726480484009,0.394945427775383
-0.03952204883098602,0.4105726480484009,-0.28009610772132876
0.15844206511974335,-0.18222815543413162,0.021548442542552948
-0.10204783827066422,0.4999999403953552,-0.059309814125299454
-0.20596963912248611,0.4105726480484009,-0.04245545715093613
0.018073995225131513,0.22213940918445588,-0.0361429400742054
-0.02108566090464592,0.3343751132488251,-0.049688223749399185
-0.001979001176853975,0.4105726480484009,0.19968602557977042
-0.1921265870332718,0.4105726480484009,-0.14184699952602386
0.03655647113919258,0.4105726480484009,-0.36023204773664474
0.06652971729636192,0.4105726480484009,0.05971588008105755
-0.18000245466828346,0.4105726480484009,-0.22374079748988152
0.024913687258958817,0.4999999403953552,-0.257024347782135
0.21803291141986847,0.4105726480484009,0.3618418723344803
0.32084111869335175,0.4105726480484009,-0.25292615592479706
0.0507654994726181,0.3295173943042755,0.012107969261705875
0.12635421752929688,0.4999999403953552,-0.4160611629486084
-0.4455206096172333,0.4442048668861389,0.2274884134531021
0.002950295340269804,0.23214450478553772,-0.011144954711198807
-0.20205651968717575,0.48851360380649567,-0.4602036476135254
-0.022918468962113064,-0.16098284721374512,0.06925927599271138
0.18663744628429413,0.4999999701976776,0.12085346132516861
0.40011727809906006,0.4105726480484009,0.07697885731856029
0.49957582354545593,0.4623601734638214,-0.05660700425505638
0.41013360023498535,0.4500282406806946,0.28878095746040344
0.44888201355934143,0.4356894791126251,-0.221666157245636
0.09317672997713089,-0.16899363696575165,0.03250427171587944
-0.0009608486434444785,0.24045040706793466,0.0017456472851336002
-0.4036180913448334,0.42267109751701354,0.299845415353775
0.3810611069202423,0.4999999403953552,-0.23445025086402893
-0.06776892145474751,0.022826361780365307,-0.04440462216734886
-0.10887599736452103,0.4620528519153595,0.4880259037017822
0.12119580432772636,0.4105726480484009,0.28048279136419296
0.07819565758109093,-0.1559179574251175,0.021325694862753153
-0.2381338208913803,0.4105726480484009,0.302935528755188
0.003415074199438095,0.4999999403953552,0.18184693157672882
-0.020273088477551937,0.4074118563107082,0.07555948197841644
-0.05019528046250343,0.36576491594314575,0.03998267650604248
0.3023824691772461,-0.4608896275361379,0.06004644185304642
-0.27217067281405133,0.4999999205271403,-0.01609611262877782
0.28834325075149536,0.4105726480484009,-0.37351760268211365
-0.420986533164978,0.4105726480484009,0.06921172142028809
0.34959205985069275,0.4657529890537262,-0.3569163680076599
0.0015442593430634588,0.12204980353514354,0.011422446928918362
-0.22065402567386627,0.4999999403953552,-0.23873616755008698
0.25757207721471786,0.4105726480484009,0.14210031181573868
0.04353066231124103,-0.03714799880981445,0.040535371750593185
0.08545466512441635,0.4105726480484009,0.41341206431388855
-0.09139425307512283,0.4105726480484009,-0.4379761517047882
-0.28420767188072205,0.4970977008342743,0.41277316212654114
-0.08870697021484375,-0.33211228251457214,0.1785188913345337
0.016783936880528927,0.4105726480484009,-0.3406287282705307
-0.15069489181041718,0.4999999403953552,0.4655968248844147
-0.024605797603726387,0.3000350594520569,0.03896349792679151
-0.07749421894550323,0.4105726480484009,-0.18317636847496033
0.05780022498220205,0.4105726480484009,0.2416883111000061
0.1524946689605713,0.4105726480484009,0.0011935739312320948
-0.3704971969127655,0.4105726480484009,0.05465417727828026
-0.20233121514320374,0.4999999403953552,-0.3978853225708008
-0.01453713575998942,0.4105726480484009,-0.20295383532842
-0.46005749702453613,0.4999999403953552,0.06429696083068848
0.320301353931427,-0.46105581521987915,0.05780228227376938
0.2006268948316574,0.4999999552965164,0.02580180484801531
-0.10406506309906642,0.4105726480484009,0.20012602706750235
0.035419221967458725,-0.25094401836395264,-0.05117274820804596
-0.061215849593281746,0.4999999403953552,0.16296067833900452
0.039793371089867184,0.2817862885338919,0.016874803097120354
-0.3264443576335907,0.4999999701976776,0.16101672500371933
0.001259964716155082,-0.27996981143951416,-0.011214386206120253
-0.3241148442029953,0.4999999403953552,0.30031928420066833
0.3809947520494461,0.4999999701976776,0.04016701318323612
-0.034662798047065735,0.2786070534161159,-0.02453992489193167
-0.23971813917160034,0.49999996423721316,-0.06005290076136589
0.10190963745117188,0.4105726480484009,0.03872720245271921
-0.22117877006530762,0.45959004759788513,-0.4491634964942932
-0.07813802734017372,-0.23663634806871414,-0.16366920992732048
0.11745842173695564,0.4105726629495621,-0.419919416308403
0.09897200018167496,0.4105726480484009,-0.07765186329682668
-0.00228643875611438,0.08107287572188811,0.0030877636322243648
-0.1819170614083608,0.4999999205271403,-0.06173264111081759
0.03595001623034477,0.4844505414366722,0.49957582354545593
0.42524656653404236,0.4999999403953552,0.2087743729352951
0.37250158190727234,0.4105726480484009,-0.3203814923763275
0.26526378095149994,0.4999999403953552,0.24402490258216858
-0.24252736568450928,0.4105726480484009,0.1858983188867569
0.22017917037010193,0.4999999403953552,-0.21754375994205474
-0.27427226305007935,0.4105726480484009,0.38752907514572144
-0.04980308562517166,-0.23736485838890076,-0.06166268140077591
-0.41614338755607605,0.4105726629495621,-0.19507655501365662
-0.19695274035135904,0.4999999403953552,0.30006133516629535
-0.42830607295036316,0.4844016432762146,-0.2573050558567047
0.40396677851676943,0.45847028493881226,0.299358469247818
0.024599974354108173,0.4999999403953552,0.0376280148824056
0.173564945658048,0.4198947747548421,-0.4706926643848419
0.2343520075082779,0.4999999403953552,-0.25631900876760483
0.16265209019184113,0.49999991059303284,0.3293628543615341
-0.009609485045075417,0.3857407867908478,0.0064121573232114315
0.06785230338573456,-0.09529220312833786,0.029774170368909836
-0.053981335626708135,-0.022134278797441058,0.021625338536169793
-0.0028777383267879486,-0.29689746101697284,-0.0023118237343927226
-0.32029739022254944,0.4999999205271403,0.08076419929663341
0.04712331295013428,0.3205042978127797,0.015390085366865
0.32251304388046265,0.4105726480484009,-0.3198796957731247
0.46077345311641693,0.45596058666706085,0.2005966529250145
-0.06585393597682317,0.4207934041817983,0.49944966038068134
0.05480172671377659,0.4105726480484009,-0.20240145176649094
-0.0340283177793026,-0.25175169110298157,0.05113236978650093
-0.3834964632987976,0.4105726480484009,0.32117465138435364
0.3003645986318588,0.4105726480484009,0.024136267602443695
0.21851456463336943,-0.3986098229885101,0.029457780718803405
-0.4773327310880025,0.4105726480484009,0.1403221289316813
0.25178763270378113,0.4263719916343689,0.43149152398109436
0.11350331455469131,0.4999999403953552,0.028034154325723648
0.18703170120716095,0.4999999403953552,-0.031226912513375282
-0.03411230221390724,0.28340845704078677,0.02317456491291523
0.48292532563209534,0.4105726480484009,-0.00047516605506340664
0.041849160194396974,-0.0031144267879426478,0.06126381829380989
0.05543172545731068,0.4999999403953552,0.38182617723941803
0.1410912275314331,0.4105726480484009,0.005167115014046431
0.0533868670463562,0.13876324892044067,-0.014975134283304214
-0.18478862941265106,0.4105726480484009,0.044325001537799835
-0.3524312227964401,0.4999999403953552,-0.11974452063441277
-0.053460219874978065,0.0007787782233208418,-0.056528035551309586
-0.2789725363254547,0.4105726480484009,-0.005330048967152834
-0.23622749745845795,0.4105726480484009,0.08848492056131363
0.02360946002105872,0.4105726480484009,-0.49596522251764935
-0.0016352584352716804,0.2853618264198303,0.011498398147523403
-5.4179225116968155e-05,0.4999999403953552,-0.12094204127788544
-0.19988121092319489,0.4806258976459503,0.4614594578742981
-0.32666701078414917,0.4529046416282654,0.37984004616737366
-0.03806745074689388,0.4999999403953552,-0.2776300460100174
0.3926926702260971,0.4233047515153885,-0.31381572782993317
-0.17455127835273743,0.45613548159599304,-0.47042836248874664
-0.48383579403162,0.46100808680057526,0.1245132777839899
0.39293089509010315,0.5,-0.02019745670258999
0.2363484799861908,0.49999988079071045,-0.43388640880584717
0.09771569445729256,0.49999991059303284,-0.30541013181209564
-0.3149460256099701,0.4105726480484009,-0.13698449730873108
0.20537829399108887,0.4105726480484009,0.3638639748096466
-0.052519556134939194,0.4999999403953552,-0.45656779408454895
-0.3921293765306473,0.4999999403953552,-0.0985383465886116
-0.3991164267063141,0.49999988079071045,0.2581859827041626
0.41374529898166656,0.4105726480484009,0.26025207340717316
0.3998419165611267,0.4999999403953552,-0.08041155934333802
-0.005568882450461388,0.3539612144231796,-0.010096630547195673
0.17386117577552795,0.4999999403953552,-0.07692479342222214
0.15851243336995444,0.49999996026357013,-0.09475060552358627
-0.18071871623396873,0.4999999403953552,0.21689484268426895
0.4416514237721761,0.42375410596529645,-0.2341900815566381
-0.08554970224698384,-0.17562531431516012,0.16329840322335562
0.24515093117952347,0.4105726629495621,-0.23337020725011826
-0.030058979988098145,-0.03818770870566368,-0.05486685037612915
-0.15784229338169098,0.4105726480484009,-0.13670428593953451
-0.11956577561795712,0.4105726480484009,-0.4597594738006592
-0.21725063025951385,0.4105726629495621,0.1436830535531044
0.49120417833328245,0.47969635128974913,-0.09701389521360397
-0.42742833495140076,0.4999999403953552,-0.02733077947050333
0.00473977136425674,0.36188560724258423,-0.0612994022667408
0.11378320554892223,0.41057265798250836,0.35597534974416095
-0.43200334906578064,0.4327068626880646,-0.25090113282203674
0.16182930022478104,0.4999999403953552,0.19737515598535538
-0.3838835060596466,0.4473181664943695,0.3226246237754822
0.06269766762852669,-0.17737461030483245,-0.03716395720839501
0.055532173812389375,-0.05273773968219757,-0.020193650014698507
0.43277065455913544,0.4999999403953552,0.0015838732942938805
0.10599399358034134,0.44263462722301483,-0.488798126578331
0.11678030528128147,0.4999999478459358,0.3578501231968403
-0.09835204109549522,-0.3018132448196411,0.15908773243427277
-0.04209828589643751,0.27948438695498873,0.0017569858048643386
-0.05728740245103836,-0.23733585079511008,-0.11770464479923248
-0.3039756119251251,0.4999999403953552,0.0672249123454094
0.00017922060942510143,-0.27827848866581917,-0.0005002129910280928
0.3701692223548889,0.4999999403953552,0.19036881625652313
0.15945717990398406,0.4105726480484009,-0.33643370270729067
0.17675627395510674,-0.3166451081633568,0.023960253223776817
-0.20279601216316223,0.49999991059303284,0.3185267299413681
-0.06078432872891426,-0.1579385432932112,0.039906184292501874
-0.18609480559825897,0.4999999403953552,-0.3646475076675415
0.2486238107085228,0.4105726480484009,0.07478281855583191
-0.003238997422158718,0.4105726480484009,0.3258390724658966
-0.45692436397075653,0.4105726480484009,-0.04371386766433716
0.2787348747253418,0.49999992847442626,0.33948184847831725
-0.20016110688447952,0.4105726480484009,0.05601145699620247
0.3828028589487076,0.4999999701976776,-0.038872793316841125
-0.16013882060845694,-0.4438200394312541,0.24466615915298462
-0.09766475111246109,-0.31952185928821564,0.17507239431142807
-0.222670316696167,0.4999999403953552,0.04994141310453415
-0.05804649793675968,-0.20287538639136724,-0.045104573879923136
0.07095715403556824,0.4105726480484009,0.13767872750759125
0.0650005517527461,0.3826928809285164,-0.0021547151991399005
-0.0009384834207594395,-0.10111893638968468,0.0020790073787793515
0.27864168882369994,-0.4384178876876831,0.037373194843530654
-0.07263979315757751,-0.1553858406841755,0.0038257225533016026
0.31757770478725433,0.4999999701976776,0.28730982542037964
0.1299925446510315,0.4999999403953552,0.1718911975622177
0.4262978732585907,0.4999999403953552,0.08414885898431142
0.2863422781229019,0.4251530319452286,-0.41154155135154724
0.12088374942541122,0.49999992847442626,-0.27607038617134094
0.39430275559425354,0.4999999403953552,0.13741618394851685
0.01149772573262453,-0.185098335146904,0.0016378463478758931
-0.190560981631279,0.49999988079071045,-0.09147033840417862
0.3237054646015167,0.4999999523162842,-0.34464438557624816
-0.0003844262973871082,0.4999999403953552,-0.3658851981163025
-0.03830561166008314,0.42099104324976605,0.49957582354545593
0.13021723926067352,0.4105726480484009,-0.357531875371933
-0.2980998754501343,0.4105726480484009,0.07197429984807968
0.15401144325733185,0.4105726480484009,-0.4012744724750519
0.20143385976552963,0.4105726480484009,-0.2981351166963577
-0.49913174907366437,0.4629128774007161,0.06423114612698555
-0.18224120140075684,0.4105726480484009,0.005152295809239149
-0.33820770184199017,0.4999999403953552,0.07740445683399837
-0.009376172441989183,0.4105726480484009,-0.4010695368051529
-0.07757146656513214,0.4999999403953552,-0.08148899674415588
-0.3469628890355428,0.41057265798250836,0.2166629582643509
0.006175023037940264,0.4105726480484009,0.4916219711303711
-0.11863627843558788,-0.49879323691129684,0.1991417147219181
0.02182332961820066,0.38485053926706314,0.06121521908789873
-0.15792567282915115,0.4105726629495621,-0.3025432229042053
0.3380472958087921,0.4999999403953552,0.08093519136309624
0.26788903772830963,0.4999999403953552,0.0863412395119667
-0.04294889234006405,0.4105726480484009,0.4946599304676056
-0.11595851182937622,-0.3875805288553238,0.2120315283536911
-0.03226371109485626,-0.27021293342113495,0.03752092830836773
0.0023005601639548936,0.38266617556413013,0.06428210934003194
-0.12438157573342323,0.4999999403953552,-0.4379720389842987
0.06546468039353688,0.4105726480484009,-0.456087201833725
-0.23546972274780273,0.4105726480484009,0.3616998314857483
0.08144541829824448,0.4999999403953552,-0.38466307520866394
-0.05581308901309967,-0.0663190633058548,0.053342316299676895
0.05885951966047287,0.4999999403953552,-0.4787731468677521
0.11770468453566234,0.4105726480484009,-0.09894272436698277
0.03958547580987215,0.4999999403953552,0.27718111872673035
0.07363645732402802,-0.27096474170684814,0.020396839827299118
0.49957582354545593,0.4384336471557617,0.05743369832634926
0.27415287494659424,0.4999999403953552,-0.006804929114878178
-0.44577813148498535,0.4243197441101074,-0.22704236209392548
-0.12291117198765278,0.4105726480484009,-0.17845387011766434
-0.010100302752107382,0.3414412587881088,0.0008537732064723969
0.2027587741613388,0.4577752947807312,0.4597981721162796
-0.24040285125374794,0.4105726480484009,-0.417203426361084
0.036087535321712494,0.01347345020622015,0.07317785918712616
-0.020179301872849463,-0.14194659292697906,0.0681410163640976
0.3190571218729019,0.49999992549419403,-0.0009262633684556931
0.32274129986763,0.4999999403953552,-0.35711708664894104
0.0622943751513958,0.44186924397945404,-0.4990980997681618
0.050717439502477646,0.36797282099723816,0.03706185519695282
-0.04607148468494415,0.4105726480484009,0.1959356665611267
0.43992020189762115,0.4999999403953552,0.2025419001777967
-0.05403442494571209,0.49999991059303284,-0.24314919114112854
0.030386202037334442,0.2696455419063568,-0.02675701677799225
-0.04054493084549904,-0.08204509211438042,0.060793699962752204
-0.01905874302610755,0.000801260427882274,0.07405458763241768
0.2158353254199028,0.4105726480484009,-0.09950104355812073
0.2178427278995514,0.4105726480484009,0.4365656276543935
-0.05751890689134598,0.4999999403953552,-0.3191089928150177
0.0806817685564359,0.49999996026357013,0.16065446039040884
-0.1457412838935852,0.4105726480484009,-0.032217513769865036
0.08018889650702477,0.496234193444252,-0.49538423120975494
0.013184465778370699,-0.18519257505734762,-0.07205060372749965
0.10000118613243103,0.4999999403953552,0.14238191644350687
-0.0034046781249344347,-0.2556189626455307,0.057157430052757266
-0.44571895400683087,0.4105726480484009,0.024056687330206234
0.0416296161711216,-0.2590027377009392,0.03932743985205889
-0.007575568743050098,-0.2935127913951874,-0.030306275933980942
0.10663633793592453,0.4999999403953552,-0.41100528836250305
-0.03659269320113318,0.40889704653194975,0.02387740702501365
-0.04313867166638374,0.03745008297264576,0.0640051394701004
-0.2205919772386551,0.4105726480484009,-0.3024652550617854
0.14038927108049393,0.4105830639600754,-0.4756130874156952
0.020425012645622093,0.49999996026357013,-0.22301291426022848
-0.12210555126269658,0.4999999403953552,-0.14161126812299094
0.034313114980856575,0.49999996026357013,-0.09851117183764775
-0.29866641759872437,0.4105726480484009,0.29883451263109845
0.021354457130655646,0.4246285781264305,-0.49957580864429474
-0.18049556016921997,0.4105726480484009,-0.11886680374542873
-0.24101761281490325,0.49999992847442626,-0.17802685499191284
0.42338627576828003,0.4999999403953552,0.13177798688411713
-0.18001209696133932,0.4105726480484009,0.3830907742182414
-0.2916979491710663,0.4105726480484009,-0.2682322859764099
0.17989684641361237,0.4589129686355591,-0.4689960479736328
0.06977638602256775,-0.13986852765083313,0.016723094508051872
0.1401442103087902,0.4105726554989815,0.2577173262834549
-0.008994722738862038,0.28565648198127747,-0.0409693568944931
-0.29842790961265564,0.4999999403953552,-0.0383465476334095
-0.10128074884414673,0.4999999403953552,-0.31864725053310394
0.038973741233348846,0.4105726480484009,0.23742118974526724
-0.03380927816033363,0.21880781650543213,-0.02142084063962102
-0.07884785781304042,-0.41571639478206635,-0.18491948892672858
0.49957582354545593,0.4868789613246918,-0.027259057387709618
-0.04282267391681671,0.4999999403953552,0.3981918394565582
-0.1844327449798584,0.4105726480484009,-0.28434017300605774
0.45679551362991333,0.4105726480484009,-0.2023000791668892
0.2850508987903595,0.4105726480484009,-0.16652287542819977
-0.023962232284247875,0.4999999403953552,0.281837597489357
-0.49823272973299026,0.49770115315914154,-0.041328189894557
-0.15995070338249207,0.4632189869880676,-0.4743405282497406
-0.10584117099642754,-0.4879292696714401,-0.27165572345256805
0.31854530423879623,0.4105726480484009,-0.33677908033132553
-0.3031962215900421,0.4105726480484009,0.38094452023506165
0.10112246870994568,0.4105726480484009,0.4367855042219162
0.07288497438033421,0.41057265798250836,-0.4215274751186371
-0.0339652132242918,-0.16190736492474875,0.07716460277636845
-0.16591331362724304,0.4105726480484009,0.02917138673365116
-0.03521573916077614,0.10789794474840164,0.05577417090535164
0.4235551655292511,0.4105726480484009,-0.22226357087492943
-0.28056856244802475,0.4999999552965164,0.2962670251727104
-0.3433344264825185,0.4999999403953552,-0.08667850494384766
0.3001152177651723,0.49999996026357013,-0.12322246531645457
-0.12687692046165466,-0.4840696454048157,-0.2711137533187866
0.006921887397766113,0.4105726480484009,0.3818669021129608
-0.43626855313777924,0.49999992549419403,-0.017240022541955113
-0.24974258244037628,0.42519763112068176,0.43267175555229187
0.2604180872440338,0.4105726480484009,-0.23600882291793823
-0.21387676894664764,0.4105726480484009,-0.07565294206142426
0.1228381519516309,0.4420927166938782,-0.4842847983042399
-0.082441379626592,-0.2224081257979075,0.1378972331682841
-0.09863897040486336,0.4407581239938736,0.4907688647508621
-0.3920048773288727,0.43720048666000366,0.31450343132019043
-0.09723450243473053,0.4105726480484009,0.3583907186985016
-0.26535944640636444,0.48082783818244934,-0.4236559271812439
0.47376506924629214,0.42118412256240845,-0.1620984047651291
0.08077686776717503,0.4105726480484009,0.28097955385843915
0.4601108953356743,0.49999992549419403,0.16097771003842354
0.34211769700050354,0.4999999403953552,0.32188186049461365
-0.26148128509521484,0.41057267785072327,-0.3439248502254486
-0.18220367034276327,0.4105726480484009,-0.2540048162142436
-0.2806367476781209,0.44272201259930927,-0.4148356318473816
-0.2790367603302002,0.4999999403953552,0.19879810512065887
0.08352757742007573,0.4105726480484009,-0.3573427697022756
0.08048035949468613,0.41609562933444977,0.49563442170619965
-0.27492380142211914,0.43640097975730896,0.4181332588195801
-0.4915532370408376,0.4414563775062561,-0.09571163107951482
0.03562163934111595,-0.272285521030426,-0.031029459089040756
-0.00502985343337059,-0.17717447876930237,-0.01040769461542368
0.06814320385456085,0.49999991059303284,-0.23701848089694977
0.17761456221342087,0.4105726480484009,-0.09979651123285294
0.19961373507976532,0.4105726480484009,0.025639868341386318
0.4359957426786423,0.4105726480484009,0.04543842561542988
0.06217155729730924,0.4105726480484009,0.4241809546947479
0.09959052503108978,0.4105726480484009,-0.033847542479634285
0.43147629499435425,0.4422457069158554,-0.2518141120672226
0.49307015538215637,0.4105726480484009,-0.07109810411930084
0.3036254048347473,-0.44688938558101654,0.048211103305220604
0.08319801092147827,0.4105726480484009,-0.3215261399745941
0.3754684329032898,0.4999999403953552,0.2565250098705292
-0.15686746686697006,0.4999999403953552,-0.3704816997051239
0.2530626356601715,0.5,0.28778040409088135
-0.1595523456732432,0.4105726480484009,-0.46362457672754925
0.039515274266401924,0.4999999403953552,-0.045509381840626396
0.11831235140562057,0.4570909559726715,0.4854974627494812
-0.20791924744844437,0.4999999403953552,0.3461861312389374
0.1623363673686981,-0.21941975355148316,0.022061637416481972
0.18569830805063248,-0.3781890273094177,0.025136479176580906
-0.2570301294326782,0.4999999205271403,0.3393646975358327
-0.23865243792533875,0.4999999403953552,0.42783093452453613
0.003164062276482582,-0.1494549959897995,0.07172670215368271
-0.19981663674116135,0.4999999403953552,-0.3357814699411392
-0.3979825973510742,0.4105726480484009,-0.04012990742921829
-0.043234266340732574,-0.2210874663931983,-0.061164194984095435
-0.2543512185414632,0.4999999403953552,0.09548292309045792
-0.3576744496822357,0.4999999701976776,0.004109709669137374
0.06918395062287648,-0.18220911423365274,0.02105392888188362
0.4167814701795578,0.4105726480484009,-0.0980960987508297
-0.024573110044002533,0.3309357464313507,-0.04651976749300957
0.038683514110744,0.4105726480484009,-0.11550010740756989
-0.10208356380462646,0.4999999403953552,0.015895970165729523
-0.33834243814150494,0.4105726480484009,0.27723371982574463
-0.3072907626628876,0.4999999403953552,-0.37155258655548096
-0.4199684758981069,0.4999999337726169,0.12366380956437853
-0.05484041944146156,-0.20179755985736847,0.10113570342461269
0.3600085973739624,0.4105726480484009,0.24563194066286087
0.026657319627702236,0.1461012288928032,-0.04380262643098831
0.060725837014615536,0.4999999403953552,-0.2591521665453911
0.37598026543855667,0.4105726480484009,0.3026193305850029
0.49957582354545593,0.44112880527973175,0.0003219377249479294
0.08761399487654369,0.4611770510673523,0.49372296531995136
0.22276555001735687,0.41057267785072327,-0.31572243571281433
-0.10167913635571797,0.4105726480484009,-0.24309041102727255
0.03915141709148884,0.4105726480484009,-0.13664794713258743
-0.04039527144696978,0.40798861450619167,0.04082985305123859
-0.042921122163534164,0.07457463443279266,-0.04375844728201628
-0.0007990199374035001,-0.22078760713338852,0.011133886873722076
0.0026905095479118507,0.358782274382455,-0.0029058263493685183
-0.03346536432703336,0.4999999403953552,-0.40075451135635376
0.05980055034160614,0.49999992549419403,-0.3205709457397461
0.0438139953960975,-0.21704881389935812,0.059444562221566834
-0.34082770347595215,0.4105726480484009,-0.34151551127433777
-0.2034979611635208,0.4999999403953552,0.10996416211128235
0.03555492907762527,0.24388058483600616,-0.019883080013096334
-0.11643034033477306,0.4999999403953552,-0.2985357567667961
0.2428227722644806,-0.49697600603103637,0.03972108438611031
-0.1775566836198171,0.49999996026357013,-0.4213846027851105
-0.2529137134552002,0.48425905406475067,-0.430841401219368
0.010176693089306355,0.4105726480484009,-0.4988561272621155
-0.038897982239723204,0.40447251200675965,-0.05874220207333565
-0.1982342079281807,0.4999999403953552,0.3836839944124222
-0.3909093141555786,0.47087153792381287,-0.31559911370277405
0.3922535181045532,0.4105726480484009,-0.2674543857574463
-0.03865140428145727,-0.19878528349929386,-0.06257910281419754
0.44517913460731506,0.46207380294799805,0.22807985544204712
-0.003475297475233674,0.4105726480484009,-0.09297972917556763
0.32250066101551056,0.42564162611961365,0.3840077519416809
-0.14346857368946075,-0.47204990684986115,0.2191782295703888
0.3592763841152191,0.4105726480484009,0.10082052151362102
0.20611835271120071,0.4105726480484009,-0.23242691159248352
-0.08357508977254231,0.41057265798250836,-0.214392751455307
-0.12034948542714119,0.4999999403953552,0.37915706634521484
-0.4000508263707161,0.4105726480484009,-0.12187816947698593
-0.33703524619340897,0.4999999403953552,0.05594335589557886
-0.4453198214371999,0.4105726480484009,0.10735723872979482
0.03420594613999128,0.22347401455044746,-0.021472265478223562
-0.13499869406223297,0.4105726480484009,-0.0945451557636261
-0.25742168724536896,0.4999999403953552,-0.39804090559482574
0.27992568413416546,0.4105726480484009,-0.40013279517491657
0.20651176571846008,-0.4431522265076637,0.03969571087509394
-0.06380082741379738,0.4057537019252777,0.02110166847705841
-0.0404446634153525,0.4105726480484009,0.09854757289091746
0.19224505126476288,0.5,0.19086988270282745
0.3376029133796692,0.49999991059303284,0.04327775351703167
-0.050203461199998856,0.4999999403953552,0.14146816730499268
-0.10137821982304256,0.4999999403953552,-0.3776979247728984
0.3821843167146047,0.49999996026357013,-0.08205700914065044
-0.4621724635362625,0.4105726480484009,0.05878304410725832
-0.0961655005812645,0.43732696771621704,-0.4914315144220988
-0.0976741835474968,0.4999999403953552,-0.27769964933395386
-0.30692604184150696,0.4838881194591522,0.3995806872844696
-0.25611139088869095,0.4999999403953552,-0.28053633868694305
0.019797295331954956,0.4999999552965164,0.2133953720331192
0.19695686797300974,0.4205828706423442,0.46307578682899475
0.01764395460486412,0.4105726480484009,-0.47997288405895233
0.34249841421842575,0.4105726480484009,-0.16021404042840004
-0.339987188577652,0.4999999403953552,-0.003324745106510818
0.2401023954153061,-0.49130675196647644,0.05184762179851532
-0.21443535014986992,0.4105726480484009,0.09777629375457764
0.02133999392390251,0.4105726480484009,0.11934371292591095
0.4978267177939415,0.49831176549196243,-0.025031910743564367
0.3450707793235779,0.4105726480484009,0.33051642775535583
-0.32132635116577146,0.4105726480484009,-0.23976218402385713
-0.10260100662708282,0.4105726480484009,0.26024799048900604
0.2405766323208809,0.4105726480484009,-0.2958790361881256
-0.025009045377373695,-0.07649053782224655,-0.06888112276792527
-0.31130771338939667,0.47869259119033813,-0.395200714468956
0.2599862217903137,0.4999999403953552,0.2911953926086426
-0.2624506503343582,0.41057265798250836,-0.1169154259065787
-0.10011912137269974,0.4999999403953552,-0.20964322984218597
0.026055170223116875,0.4999999403953552,-0.3986527621746063
-0.020487671718001366,0.4999999403953552,-0.11004577577114105
0.24094667534033457,-0.47748564680417377,0.05195872982343038
-0.3392006754875183,0.49760276079177856,-0.3610754410425822
0.08807994425296783,0.4999999403953552,-0.24327495694160461
-0.00960700772702694,-0.20028088986873627,0.0004838865716010332
0.07612070441246033,0.4105726480484009,0.12695267796516418
0.4477633535861969,0.4491725265979767,0.2236037254333496
0.14285182456175485,0.4105726480484009,-0.24143419166405997
0.002274763046039475,0.405316025018692,0.07307205266422695
-0.11136494328578313,-0.45961348215738934,-0.28383247057596844
-0.1317520240942637,0.4105726480484009,-0.05622164780894915
-0.07363728682200114,0.4999999403953552,0.20223581294218698
-0.10322311520576477,-0.40088023742039997,-0.22024408976236978
0.14382868707180024,0.4105726480484009,0.40307162404060365
-0.4683073163032532,0.4105726480484009,-0.1379573941230774
0.04434137344360352,0.2958406150341034,0.0013741513714194298
0.1990362952152888,0.4999999403953552,0.3384520808855693
0.05997992945568902,-0.036753320800406594,0.0018511567198272263
-0.2403159812092781,0.4105726480484009,-0.13907480984926224
-0.05226886458694935,0.10029065484801929,0.036746326833963394
-0.0018283576937392354,-0.18790681660175323,0.011446594260632992
0.017834094166755677,0.4999999403953552,0.300823038816452
0.163996621966362,0.4105726480484009,0.17807673662900925
0.18156496435403824,-0.3595241606235504,0.027498804032802582
-0.06519257426261901,0.0998160183429718,0.0003051239997148514
-0.40463995933532715,0.4999999403953552,0.10725105553865433
-0.21734351217746734,0.4999999403953552,-0.056271578371524814
-0.2277531921863556,0.4817641079425812,0.44536739587783813
-0.25865356127421063,0.4105726480484009,0.40167222420374554
-0.09636139869689941,0.4999999403953552,0.36342546343803406
0.3434600035349528,0.4105726480484009,-0.1970421423514684
0.0030618992944558463,-0.00174178679784139,-0.010886600551505884
0.003811880946159363,-0.12138229608535767,-0.07300775001446407
-0.3630332946777344,0.4105726480484009,0.22623426467180252
0.04137466661632061,0.4999999403953552,0.49478334188461304
-0.48481088876724243,0.4587552100419998,-0.12087469547986984
0.4750653803348541,0.48240959644317627,-0.15724552422761917
0.28035230189561844,0.4105726480484009,0.30245936661958694
-0.0037540652168293795,0.4105726480484009,-0.2620054880777995
0.3368522822856903,0.4999999403953552,0.35033854842185974
-0.4386937141418457,0.4105726480484009,-0.18253707587718965
-0.49925497174263,0.4477457106113434,0.06696738302707672
0.1382853016257286,0.4999999403953552,-0.24099717289209366
0.0014329492749476974,0.03908500566401265,-0.00015684289180419663
-0.25844666361808777,0.4105726480484009,-0.37663882970809937
0.2164803296327591,0.4999999403953552,0.04663931764662266
0.22591553628444672,0.4105726480484009,-0.17770264546076456
0.31642577052116394,0.4999999403953552,-0.062359437346458435
-0.42236481110254925,0.49999996026357013,-0.11953497678041458
-0.42132237553596497,0.4999999205271403,0.22721209625403085
-0.26113779842853546,0.4999999701976776,-0.03107628971338272
0.24063339084386826,0.4105726480484009,-0.06245616264641285
-0.21709932386875153,0.4999999403953552,-0.178272545337677
-0.06782733649015427,-0.21380479261279106,0.025409345515072346
0.49957582354545593,0.4597938507795334,-0.03979511000216007
-0.05055743083357811,0.13367339968681335,-0.026277031749486923
0.2651038070519765,0.4105726480484009,-0.4034736156463623
-0.03804805353283882,0.3806762218475342,0.0540327176451683
-0.08121341963609059,0.4999999403953552,0.478670875231425
0.19479483366012573,0.4105726480484009,0.05012517794966698
-0.02091110427863896,0.47796913981437683,-0.49957582354545593
0.00015554392302874476,0.4999999403953552,0.1689494401216507
-0.037994553024570145,0.4999999205271403,0.46080252528190613
-0.05183563381433487,0.4105726480484009,0.24668169766664505
0.31354597210884094,0.4226764142513275,-0.39296239614486694
-0.41567160685857135,0.4216402570406596,0.2791887919108073
-0.11722979197899501,0.43709583083788556,-0.4857873817284902
0.14132635295391083,0.4105726480484009,-0.07818576693534851
0.05828295648097992,-0.05602470599114895,0.04282154608517885
-0.49782413244247437,0.4105726480484009,-0.0008592415251769125
-0.24314473569393158,0.4999999403953552,-0.10249631479382515
0.02360284887254238,0.4105726480484009,-0.138799287378788
0.03379327182968458,0.4999999403953552,-0.28053025404612225
-0.1279483512043953,0.4105726480484009,0.16598635911941528
-0.19824750473101935,0.4105726480484009,0.3994002044200897
0.01738760806620121,0.4999999701976776,-0.29637880623340607
0.28229275345802307,0.4105726480484009,-0.015547659868995348
-0.08175541460514069,0.4105726480484009,-0.32662510871887207
-0.09598574414849281,-0.384537898004055,0.15968837961554527
-0.3791714981198311,0.4105726480484009,-0.09970433637499809
0.49957582354545593,0.4575990637143453,0.02267538011074066
-0.3349674741427104,0.4105726480484009,-0.05776546771327654
0.24299830198287964,0.4999999403953552,-0.1011519804596901
-0.37722691893577576,0.4999999701976776,0.26531220972537994
-0.4755014479160309,0.49242477118968964,-0.1556183621287346
0.125495795160532,0.4999999403953552,-0.11594704538583755
0.20164457336068153,0.4105726480484009,0.265353225171566
-0.04290816746652126,0.4999999403953552,0.4112701267004013
0.3022002875804901,0.4999999403953552,0.35789769887924194
-0.022852263723810513,0.4105726480484009,-0.1623271902402242
-0.0007746240201716622,-0.05494125932455063,-0.06294963012139003
-0.3575101707662855,0.4105726480484009,-0.09786376144204821
0.1572650969028473,0.49999991059303284,0.12354367971420288
-0.22316747903823853,0.4999999403953552,0.3782038390636444
0.20047946274280548,0.4999999403953552,0.4373457133769989
-0.07402215401331584,0.4105726480484009,0.21877217789491019
-0.2555662989616394,0.4105726480484009,0.3871496617794037
0.13928838074207306,0.4999999552965164,0.16578172147274017
0.42066287994384766,0.49999992549419403,0.000731977010218543
0.06746567226946354,-0.1421300433576107,-0.02453996893018484
-0.042711276561021805,0.4105726480484009,-0.3157816529273987
-0.41308143734931946,0.41676613688468933,-0.2836751341819763
0.3400230407714844,0.4999999403953552,0.0966590866446495
-0.060988852133353554,0.3858136634031932,0.023328654157618683
-0.17877109348773956,0.4105726480484009,-0.024510465562343597
0.2582947313785553,0.4105726480484009,-0.30061715841293335
-0.03913404606282711,0.4999999403953552,-0.45967797189950943
-0.2786187529563904,0.46226903796195984,0.4159999489784241
0.1415649652481079,0.4999999523162842,0.29881388545036314
-0.0807090699672699,-0.1632232367992401,-0.17287448793649673
0.3215775489807129,0.4105726480484009,-0.09923416748642921
0.15275702625513077,0.4999999403953552,0.3675841838121414
-0.14017031341791153,0.4105726480484009,-0.341164767742157
-0.06250348873436451,-0.2576438635587692,0.14362024515867233
-0.03899692744016647,-0.17527153342962265,-0.07738438993692398
-0.10354959219694138,0.4999999403953552,0.002460238019314905
0.10074854322842189,0.4999999403953552,0.3217292768614633
0.011314203962683678,-0.28195268511772154,-0.0018302593904081731
0.2199384570121765,0.4999999403953552,0.3153386116027832
-0.04309407249093056,0.4105726480484009,0.3845105469226837
-0.23764879256486893,0.4999999701976776,0.2625584602355957
0.16405244916677475,0.4105726480484009,-0.024775920435786247
0.30088062584400177,0.4999999403953552,-0.28076475858688354
-0.017562474195773784,0.4069602374847119,0.0018775277791204504
-0.3202786296606064,0.4105726480484009,-0.020580533891916275
0.33226633071899414,0.4883694350719452,0.3742420971393585
-0.21446189284324646,0.4105726480484009,0.0411158154408137
-0.4520609825849533,0.4332299083471298,0.2161601036787033
-0.057519801706075666,0.4999999403953552,-0.1174005463719368
-0.06040267087519169,0.4105726480484009,-0.4660419225692749
0.09840345568954945,0.4105726480484009,-0.26214857399463654
-0.479098916053772,0.43120813369750977,-0.1421923190355301
0.04439256712794304,0.3446232080459595,0.03479703515768051
-0.036959342658519745,-0.2208037108182907,0.0773210883140564
-0.42421016097068787,0.41689370572566986,-0.2643994390964508
0.3641575872898102,0.4999999403953552,-0.17386287450790405
-0.3225475028157234,0.49999992549419403,0.019707192666828632
-0.38065773248672485,0.4999999403953552,-0.16662953794002533
-0.14109712094068527,0.4999999403953552,0.016673138365149498
-0.17901915907859803,0.4105726480484009,0.11810216903686524
-0.17711318135261536,0.4999999403953552,-0.15991390347480774
-0.06147121638059616,0.36600759625434875,0.009130130521953106
0.06325794880588849,0.4999999403953552,0.12596354385217032
0.005655623845417391,0.27858949249440973,-0.002510326078415594
0.3820156902074814,0.4999999403953552,-0.0057218559086322784
-0.06094356179237366,-0.14211928546428682,0.040214340388774875
0.34272223711013794,0.4999999403953552,0.16248252987861633
-0.43992749601602554,0.4105726480484009,-0.15689412504434586
0.23156322538852692,0.5,-0.07011948525905609
0.4143938720226288,0.4999999403953552,0.09227249771356583
0.24330944567918777,0.4999999403953552,-0.17949949204921722
-0.4793633123238881,0.41796820362408954,-0.1412054200967153
0.18954560160636902,-0.3908754289150238,0.02769412100315094
0.08491890132427216,0.4999999403953552,-0.45605438351631167
-0.039950733383496605,0.4105726480484009,-0.4804701308409373
-0.08015896379947662,-0.19460302591323853,0.13485729694366455
0.05551484413444996,0.49999991059303284,-0.03458694461733103
0.032163471914827824,-0.2908245474100113,-0.01772269420325756
-0.10255186259746552,0.49999991059303284,-0.2550876587629318
0.4968377947807312,0.43739524483680725,-0.07598869502544403
-0.49028295278549194,0.4105726480484009,-0.06679823994636536
0.004320914391428232,0.4999999403953552,0.0944821760058403
-0.461677481730779,0.4999999403953552,-0.047604369620482125
0.2106166034936905,0.4105726480484009,0.25161993503570557
-0.22238577902317047,0.4999999403953552,0.07978884279727935
0.27461934834718704,-0.4221659153699875,0.04147922247648239
0.060947452361385025,0.4999999403953552,-0.3020217816034953
-0.061208631843328476,-0.2077914923429489,-0.17326371371746063
-0.35160553455352783,0.46470946073532104,0.3549019694328308
0.2778427302837372,0.48091134428977966,-0.41644875208536786
-0.06300114095211029,0.4105726480484009,-0.06098858918994665
-0.06257355213165283,-0.33930742740631104,-0.16015881796677908
-0.2980051040649414,0.4999999403953552,0.034093137830495834
-0.03483239437143008,-0.26143242915471393,0.10676537950833638
0.14039015769958496,0.4999999403953552,-0.11422200997670491
0.19573021431763968,0.4999999403953552,-0.1823215534289678
-0.04047814570367336,0.4105726480484009,0.24253562837839127
-0.12651282300551733,0.4999999205271403,-0.3974572817484538
-0.24499422311782837,0.4999999403953552,-0.2757108112176259
0.08208402246236801,0.47244590520858765,0.49520474672317505
-0.3195584863424301,0.4999999403953552,-0.27570701390504837
-0.021136158456405003,0.3617158730824788,-0.05882886300484339
0.29052090644836426,0.47917652130126953,0.4091290533542633
-0.3808809518814087,0.4999999701976776,0.02418182510882616
-0.11958137527108192,-0.48979198932647705,-0.2982521057128906
-0.22263326247533163,0.4105726480484009,-0.10276903460423152
-0.3210448920726776,0.4999999403953552,-0.32365214824676514
-0.4156876504421234,0.4105726480484009,0.2726130485534668
0.39146777987480164,0.4999999403953552,-0.26684272289276123
0.2194080501794815,0.4999999403953552,-0.37187303602695465
-0.06447479035705328,0.4999999403953552,0.3214743509888649
0.32380881905555725,0.4999999403953552,0.18503379821777344
0.04001590330153704,0.2428345773369074,0.0038375334270313033
0.11753713898360729,0.4999999403953552,-0.30043114721775055
-0.38106419146060944,0.4105726480484009,0.12127707898616791
-0.016643825359642504,-0.0543831467628479,0.05859044343233109
-0.042838070541620255,0.43510281046231586,-0.49957582354545593
0.04833179898560047,0.4999999403953552,0.2965087890625
0.27581027150154114,0.4999999403953552,0.17828091233968735
0.043977458961308,-0.27351219952106476,-0.001644405216211453
0.35596683621406555,0.4771721363067627,-0.3505415916442871
-0.1905064433813095,0.4105726480484009,-0.02030855417251587
-0.2920111417770386,0.4999999403953552,-0.021285656839609146
-0.3003922998905182,0.4212020695209503,-0.4033509910106659
-0.11248204112052917,-0.44845888018608093,0.17790760099887848
-0.06904211640357971,-0.20484192669391632,0.01946137845516205
-0.016843368609746296,0.13849730292956033,-0.052259787917137146
0.21853980422019958,0.4105726480484009,-0.37726524472236633
-0.26431015133857727,0.4105726480484009,-0.29759299010038376
0.1750635728240013,-0.22050414979457855,0.023737489245831966
-0.08457016199827194,-0.27996402978897095,0.14073192328214645
0.43982239067554474,0.4999999403953552,-0.053015392273664474
-0.01690469067543745,0.12234328538179398,-0.05723036453127861
-0.25346605479717255,0.4105726480484009,-0.10624726116657257
-0.1005232073366642,0.4105726480484009,-0.4755841940641403
0.3032093942165375,0.4105726480484009,0.15723568946123123
-0.1799459308385849,0.4105726480484009,0.0811291728168726
-0.2544777790705363,0.4999999403953552,-0.176995058854421
0.056317249312996864,0.4999999403953552,-0.0945751704275608
0.2986111839612325,0.4105726480484009,-0.20236019293467203
-0.09004687517881393,-0.18071098625659943,0.14802642166614532
0.03548923383156458,0.015203737032910189,-0.07294316589832306
-0.2014622986316681,0.4105726480484009,0.10449425876140594
-0.3124229609966278,0.4999999403953552,-0.050344809889793396
0.16664300858974457,0.4105726480484009,0.3088199198246002
-0.4095288813114166,0.5,-0.2848820984363556
-0.03368082083761692,0.2619222005208333,0.023250699664155643
0.1405625194311142,0.4605740507443746,0.4795355995496114
-0.1204632930457592,0.4999999701976776,-0.42436227202415466
0.3773447275161743,0.4105726480484009,0.326433002948761
0.03662167862057686,0.13491495698690414,0.04108219034969807
0.04543750174343586,0.33790791034698486,0.026408475823700428
-0.041947664227336645,-0.2383494507521391,0.062290997710078955
0.28401050964991253,0.4105726480484009,0.019030433769027393
-0.016931953839957714,-0.09981381148099899,-0.0710462046166261
0.356906521320343,0.4105726480484009,0.16117374897003173
0.11978259310126305,0.4105726480484009,0.3349846601486206
-0.3844909071922302,0.5,-0.014443691819906235
0.49819450080394745,0.4105726480484009,0.06064840964972973
0.13550935685634613,0.4999999403953552,0.18725945055484772
-0.2808229625225067,0.42451249559720355,0.4147273500760396
-0.3798400089144707,0.4999999403953552,-0.07666505686938763
-0.34696340560913086,0.4452393054962158,-0.3595450222492218
0.25876080989837646,0.4999999403953552,-0.1630827784538269
0.19207753241062164,0.4105726480484009,0.19280044734477997
-0.16411389037966728,0.43965253978967667,-0.4732249826192856
-0.041413646191358566,0.4999999403953552,0.3436782161394755
0.25977955261866253,0.4999999403953552,-0.24233033259709677
0.4366471270720164,0.49999996026357013,0.06174178794026375
0.23581287264823914,-0.4188876748085022,0.031734760850667953
-0.002294201908322672,0.21924505631128946,0.04018113265434901
-0.07641947641968727,0.4105726480484009,0.23901693522930145
-0.2981618642807007,0.4999999403953552,0.32183900475502014
-0.2593744397163391,0.4999999403953552,0.21845261007547379
0.41825522979100543,0.4105726480484009,-0.02134131205578645
0.38143420219421387,0.4999999403953552,0.21654877066612244
-0.13985145837068558,0.4105726480484009,-0.35964135825634
0.01124696945771575,0.3241463154554367,-0.0023878340725786984
-0.11438916251063347,0.4999999403953552,0.17939849942922592
0.04254041612148285,0.2827019765973091,0.006676101955235936
-0.35157960653305054,0.4105726480484009,0.35156187415122986
-0.29663777351379395,0.4105726480484009,0.062167308293282986
-0.22534193098545074,0.4105726480484009,-0.42412328720092773
0.18875902891159058,0.4105726480484009,-0.28563663363456726
0.33966471751530963,0.4105726480484009,-0.07411362727483113
0.47848475972811383,0.48038249214490253,-0.14448406795660654
0.4889926314353943,0.46173834800720215,0.10526799410581589
0.28034481406211853,0.49999991059303284,-0.09723898768424988
0.0039275002865386864,0.38517652664865765,-0.06484607394252505
-0.003907270263880491,0.4105726480484009,0.4339439272880554
0.0006166925886645913,0.4999999403953552,0.14515343308448792
0.46746811270713806,0.4105726480484009,0.030806347727775574
-0.039633686343828835,-0.035309821677704654,-0.04473907065888246
0.047232137992978096,0.14286655187606812,-0.024683400988578796
0.0198399368673563,0.4105726480484009,-0.23185217380523682
0.2972102165222168,0.4999999403953552,0.18991516530513763
-0.006246811477467418,0.1463140845298767,-0.0512216966599226
-0.045773688703775406,0.4999999403953552,-0.18734164535999298
-0.49957582354545593,0.4343688189983368,0.03454812616109848
-0.03863110393285751,0.4999999552965164,-0.42034315317869186
-0.05333254858851433,0.11655322834849358,0.033157410100102425
0.21981021761894226,0.4999999523162842,0.1816927045583725
-0.20908592641353607,0.4999999403953552,0.16359928250312805
0.334166556596756,0.4349021017551422,-0.3723418712615967
-0.05652612323562304,0.4105726480484009,0.25529611110687256
0.2973762392997742,0.4105726480484009,0.37612311244010926
-0.3467620015144348,0.4999999403953552,-0.24161341786384583
0.3772420883178711,0.4999999403953552,0.0823998749256134
0.21363677084445953,0.4493604600429535,-0.4535177946090698
-0.21436472237110138,0.4999999403953552,0.35705259442329407
-0.23706968128681183,0.4105726480484009,0.4022388458251953
-0.06972235441207886,-0.17211037874221802,-0.016922201961278915
-0.017669835593551397,0.4999999403953552,-0.08607816696166992
0.39740649859110516,0.4105726480484009,0.2545789082845052
-0.23586550851662955,0.4999999403953552,0.09879900018374126
0.31084343791007996,-0.49150219559669495,0.041612233966588974
0.3414691388607025,0.4105726480484009,0.2792201042175293
-0.05948637963996993,-0.07667323698600133,0.04055713738004366
-0.12440058961510658,0.4240703135728836,-0.4838660657405853
0.3619512915611267,0.4105726480484009,-0.33176472783088684
-0.4131479412317276,0.49999988079071045,-0.14157762378454208
-0.018649108087023098,0.4999999403953552,-0.23873144884904227
0.11955968663096428,0.4999999403953552,0.1646106243133545
-0.11981657892465591,0.4105726480484009,0.3831120580434799
0.2369965761899948,-0.47743865847587585,0.03189028427004814
0.05958554893732071,0.4105726480484009,-0.12327345088124275
0.32362285256385803,0.4105726480484009,-0.20150389522314072
0.4462571144104004,0.4999999403953552,0.14339913427829742
-0.05893255025148392,0.4987669438123703,-0.4987645447254181
-0.4788493712743123,0.44058525562286377,0.14312312006950378
-0.10516409203410149,0.4999999403953552,-0.19561205804347992
-0.43755774199962616,0.41542409360408783,0.24128060042858124
-0.10070655308663845,0.4105726480484009,-0.27940016984939575
-0.15826368033885957,0.4999999165534973,0.15754858553409576
-0.3848342001438141,0.4105726480484009,-0.1766430288553238
0.26000285148620605,0.4105726480484009,0.28490373492240906
0.19151702523231506,-0.27477507293224335,0.02807212434709072
0.46260151267051697,0.4105726480484009,0.1816692590713501
-0.43145450949668884,0.49471515417099,-0.25185176730155945
-0.2686431407928467,0.4105726480484009,-0.1617816686630249
-0.15153731405735016,0.4999999403953552,-0.051189716905355453
0.05903704650700092,-0.022817975282669066,0.0023651383351534607
0.010773012414574623,0.1932404786348343,-0.004336202051490545
-0.1959045579036077,0.4999999403953552,-0.37322412927945453
-0.27826348940531415,0.4999999403953552,0.08048018937309583
0.05977399150530497,-0.03666065260767937,-0.014877388874689737
0.3125719428062439,0.4999999403953552,0.305926114320755
0.03968989569693804,-0.14112774655222893,-0.06170207355171442
0.20191636681556702,0.4105726480484009,0.3783939629793167
-0.06621229276061058,0.4999999403953552,-0.19832439720630646
-0.1431051418185234,0.47967492043972015,-0.4788542240858078
-0.10680679976940155,0.41691380739212036,0.4885803461074829
0.25274500250816345,0.4105726480484009,-0.21942877024412155
-0.32578951120376587,0.4999999403953552,0.22075529396533966
0.19443915039300919,-0.33509188890457153,0.045835308730602264
0.06849197670817375,0.019822416827082634,-0.04524071142077446
0.16461409131685892,-0.2627161939938863,0.0223617951075236
0.05973869810501734,0.4105726480484009,0.28070207436879474
0.04140214497844378,0.40328388214111327,-0.05754501769940058
-0.20018509527047476,0.4999999205271403,-0.13956844806671143
-0.4470064540704091,0.49999996026357013,-0.08228292067845662
-0.04903912916779518,0.01875934936106205,-0.06619830429553986
0.09472526113192241,0.4999999403953552,-0.04124366367856661
0.05923130735754967,0.41057267785072327,-0.4215870797634125
-0.053234148770570755,0.4105726480484009,-0.34230197966098785
-0.07569610327482224,-0.22153235971927643,-0.1698373258113861
-0.028916118666529655,0.457533061504364,-0.49957582354545593
0.024879380129277706,0.3596211150288582,-0.05410011485219002
0.32084571321805316,0.49999996026357013,0.3402685920397441
-0.022219479084014893,-0.26899735629558563,-0.03475656546652317
-0.13550812005996704,0.4105726480484009,0.29659590125083923
0.052229516208171844,-0.03646208718419075,-0.029894601553678513
-0.014163520187139511,0.4999999403953552,0.2957696219285329
0.3987303674221039,0.49999992847442626,0.04022647142410278
-0.3573119342327118,0.4202395975589752,-0.34919649362564087
0.07816086461146672,0.4105726480484009,-0.23630343874295553
-0.4292718172073364,0.4105726480484009,-0.07641218602657318
0.061115025728940967,0.3828676283359528,-0.021226651966571808
-0.4957531988620758,0.4105726480484009,0.0610344372689724
0.002376571039868785,-0.1777757853269577,0.07255034787314278
0.3428732991218567,0.4105726480484009,0.19661911129951476
-0.15746653079986572,0.47967997193336487,-0.4750061631202698
0.37434494495391846,0.4878142178058624,-0.3321634531021118
-0.0223052470634381,0.2412715752919515,-0.03301562741398811
0.035508740693330765,0.4105726480484009,-0.23626131564378738
0.24174757798512778,0.4105726480484009,-0.3220483462015788
-0.21828540414571762,0.4999999403953552,0.16065900772809982
0.35006460547447205,0.44307735562324524,0.356443852186203
0.1418018788099289,0.4164039194583893,0.4792035222053528
-0.3109455406665802,0.4105726480484009,-0.3952154815196991
-0.35834363102912903,0.4999999403953552,0.09438028186559677
0.4958138167858124,0.4612386226654053,0.07981094904243946
0.15953880548477173,0.4105726480484009,0.3636208971341451
-0.012233620509505272,-0.29372286796569824,0.032226238399744034
-0.32592034339904785,0.4999999403953552,-0.30199357867240906
-0.06144589278846979,0.06031966581940651,0.0016745533212088048
-0.057890536884466805,0.01525638656069835,-0.056257455299297966
-0.15679196268320084,0.4105726480484009,0.0860726460814476
0.4782212972640991,0.49999996026357013,0.02067666066189607
-0.02900225855410099,0.21955326199531555,-0.02711327373981476
-0.18330465257167816,0.4105726480484009,-0.2986769676208496
0.23786886284748712,-0.39748941361904144,0.05155328785379728
-0.44681335985660553,0.4999999701976776,0.12778519093990326
-0.49957582354545593,0.4991970658302307,0.019287368282675743
-0.4787328541278839,0.4999999403953552,0.07434014479319255
0.2562209740281105,0.4105726480484009,0.3969675824046135
-0.23455193340778352,0.49759172797203066,0.4389809250831604
0.09808830171823502,-0.1974539210398992,0.013603144946197668
-0.0038728147046640515,0.15618816763162613,-0.010744672268629074
-0.04214067570865154,0.44767460227012634,0.49957582354545593
-0.4408477544784546,0.49999988079071045,0.177320197224617
0.07801982946693897,0.0045972939624334686,0.0019224277857574634
0.31358350813388824,0.4999999403953552,-0.2205168828368187
0.3605828583240509,0.4999999403953552,-0.13132086396217346
0.3015075773000717,0.4105726480484009,0.17623404413461685
-0.04286420717835426,0.3596580848097801,-0.04139951430261135
-0.47443026304244995,0.41792306303977966,0.15961581468582153
0.11020151525735855,0.4177876114845276,-0.4876706898212433
0.48332586884498596,0.4105726530154546,-0.040884485468268394
-0.0012974165147170424,0.4105726480484009,-0.4482727348804474
0.15372627973556519,0.4999999403953552,-0.37831297516822815
-0.07576002925634384,-0.266920268535614,0.12899862229824066
0.3401317000389099,0.4999999403953552,-0.17107252776622772
-0.04067429807037115,0.06327595561742783,-0.04433448659256101
0.260027954975764,0.49999996026357013,-0.04818752904733022
-0.05229322612285614,0.3771505653858185,-0.037502944469451904
0.017558561637997627,0.26158396154642105,0.036929210647940636
-0.2233433574438095,0.4105726480484009,-0.03712325915694237
-0.4662551283836365,0.4685171842575073,0.1901262402534485
-0.19263488054275513,0.42027898132801056,-0.46516624093055725
0.10478973388671875,0.4105726480484009,-0.3431192860007286
0.1398700624704361,0.4999999701976776,0.2843299061059952
-0.3024062290787697,0.4999999552965164,-0.1798623763024807
0.10902285948395729,0.4571961462497711,0.4879865348339081
0.41937296390533446,0.4105726480484009,0.10207446366548538
0.32533562183380127,0.47641438245773315,-0.3811728060245514
-0.020159504376351833,0.14684146642684937,-0.04676096513867378
0.056737604240576424,0.0007501155681287249,-0.05120850478609403
0.058160180846850075,0.39984435339768726,0.04116995989655455
0.27728602290153503,-0.42461033165454865,0.05486930627375841
-0.45986731847127277,0.4105726480484009,0.04587453479568163
0.3193828612565994,0.4999999403953552,0.1055147647857666
0.2808366318543752,0.4999999403953552,0.22254973649978638
0.4419422447681427,0.4563433031241099,-0.23368637263774872
-0.04362986236810684,0.4999999205271403,0.2683681050936381
0.12028143927454948,-0.25793296098709106,0.03607221879065037
0.49117252230644226,0.4105726480484009,0.010387785732746124
-0.0005064784871557584,-0.13935339221587548,0.00015349175709371382
-0.2821112096309662,0.4105726480484009,0.08565686643123627
0.15818364545702934,0.4105726480484009,-0.35863182693719864
-0.11595448106527328,0.4999999403953552,0.06284707970917225
-0.24402455985546112,0.4999999403953552,0.23276804387569427
-0.08466434851288795,0.49999991059303284,0.0212944857776165
-0.020286451280117034,0.016530674323439597,0.07809870839118957
-0.11375168710947037,0.4105726480484009,0.32391712069511414
-0.11612832732498646,0.4999999403953552,0.2588080018758774
-0.20317724347114563,0.4105726480484009,-0.08190231770277023
0.018545149825513363,0.49999992549419403,0.2806657627224922
-0.19723080098628998,0.4999999523162842,-0.41936065554618834
0.23888203501701355,0.4105726480484009,-0.3593958616256714
0.06010388545691967,0.09733217731118202,-0.01937778517603874
-0.06901077926158905,0.4999999403953552,0.25555846095085144
-0.3059386412302653,0.4999999403953552,0.3783303697903951
-0.42432158440351486,0.4999999403953552,0.24323736876249313
-0.4140596091747284,0.4105726480484009,-0.23750653117895126
-0.05731058269739151,0.4105726480484009,-0.35850895643234254
-0.0006984353822190315,0.4105726480484009,0.3580620735883713
-0.4525618255138397,0.49892160296440125,-0.2152925282716751
0.38111722469329834,0.4105726480484009,-0.1958450049161911
-0.06865670718252659,-0.16106099635362625,0.022406270261853933
0.07384064048528671,-0.07200001925230026,0.012854465283453465
0.07641467203696568,-0.23707017633650038,-0.0013126527386096616
0.41001197695732117,0.4999999403953552,0.25373178720474243
0.11842215061187744,0.4999999403953552,0.45848730206489563
0.2153206765651703,-0.35470813512802124,0.029037516564130783
-0.2989503964781761,0.4105726480484009,0.20101891085505486
-0.06841981410980225,-0.008395671844482422,-0.015154840424656868
0.4760282138983409,0.4105726480484009,-0.13761496543884277
-0.1434289589524269,0.4999999403953552,-0.21494822949171066
0.001357279164949432,0.40184513852000237,-0.07306828815490007
-0.257978230714798,0.4999999403953552,-0.33994091550509137
0.016033868305385113,0.4999999403953552,-0.37841734290122986
0.156196728348732,0.4999999403953552,0.07991534471511841
0.2986455261707306,0.4105726480484009,-0.13763414323329926
-0.061080457642674446,0.4999999403953552,-0.3734288215637207
-0.053188689053058624,0.4105726480484009,-0.43216297030448914
0.10401343057552974,-0.21671895682811737,0.03393100077907244
0.054674265906214714,0.4105726480484009,-0.4905713200569153
-0.4943487048149109,0.4976912811398506,-0.07900401949882507
0.2419555515050888,0.4105726480484009,-0.4160738825798035
-0.2662753164768219,0.4105726480484009,-0.41647660732269287
0.004145431332290173,0.4999999403953552,-0.0377160906791687
0.36300240457057953,0.4105726480484009,-0.0818683747202158
-0.025001389905810356,-0.18048136681318283,-0.09344517067074776
-0.3720260262489319,0.4585637152194977,-0.3344823718070984
0.12633654475212097,0.4105726480484009,-0.24220959842205048
-0.06548098847270012,0.38141681253910065,0.0030012833303771913
-0.1750911921262741,0.43996569514274597,-0.4702836722135544
-0.11823046393692493,0.4105726554989815,0.14336241781711578
-0.1416589729487896,0.4105726480484009,4.430930130183697e-05
0.044440656900405884,0.48099878430366516,-0.49957582354545593
0.1800394058227539,0.4105726480484009,0.46384698152542114
-0.06502151116728783,-0.2797636240720749,-0.13475527614355087
-0.13228543102741241,0.4105726480484009,0.31568995118141174
-0.12064795941114426,0.4105726480484009,0.044591547921299934
0.45959290365378064,0.4999999403953552,0.08054377759496371
0.09894776923788919,0.4105726480484009,-0.39995264675882125
0.1513824760913849,0.4999999403953552,-0.35741183161735535
-0.17115511000156403,-0.46595853567123413,0.27484357357025146
0.13995307683944702,-0.2691124379634857,0.019114745780825615
-0.3405954912304878,0.4999999403953552,0.2942606508731842
-0.11360986903309822,-0.4930049031972885,-0.24186694622039795
-0.14231044054031372,0.4105726480484009,-0.41889849305152893
0.33018943667411804,0.4105726480484009,0.203403502702713
0.0669337585568428,0.4999999403953552,0.006391772069036961
-0.33419081568717957,0.4105726480484009,-0.3032824248075485
-0.12017207096020381,-0.42024598519007367,0.22042794525623322
-0.16338762640953064,0.4105726480484009,0.23867021997769675
-0.037199147045612335,0.4105726480484009,-0.11654101560513179
-0.04411324858665466,0.1478012055158615,0.025132950395345688
0.4162086583673954,0.481955885887146,-0.2782585695385933
-0.06487571820616722,0.4105726480484009,-0.17821744084358215
0.3230704069137573,0.4999999403953552,0.14025966823101044
-0.4989177882671356,0.4605717658996582,-0.06822650134563446
0.37766799330711365,0.4105726480484009,-0.07939182470242183
-0.12532595172524452,0.4105726629495621,0.10126214101910591
-0.14110323786735535,0.4105726480484009,-0.2818385660648346
-0.20026233792304993,0.4105726480484009,-0.1260681450366974
0.48687781393527985,0.4358189105987549,-0.11316030099987984
0.01407524881263574,0.4105726480484009,-0.3143455584843953
-0.34488947689533234,0.49999991059303284,0.3455517143011093
0.07411091774702072,0.4999999403953552,-0.4159824550151825
0.01687881024554372,0.4999999403953552,0.3439471274614334
0.18540269136428833,0.4105726480484009,-0.003381031350727426
-0.071214210242033,-0.1344464123249054,-0.015067743137478828
0.2577965706586838,0.4999999552965164,-0.4196939319372177
-0.019891295582056046,0.3764999806880951,-0.06088090762495994
-0.10139161348342896,0.5,-0.2995429039001465
-0.479279100894928,0.4111534506082535,0.1415194496512413
0.23593711853027344,0.4999999403953552,-0.21529383957386017
0.005211308132857084,0.4105726480484009,-0.27542829513549805
-0.10267132073640824,-0.44523794054985044,-0.26466784477233884
0.15922458842396736,0.4574599042534828,-0.47453514486551285
0.15900768339633942,0.4999999403953552,-0.293444387614727
-0.4465867727994919,0.4105726480484009,0.21658377349376678
-0.06080232560634613,-0.2175978720188141,-0.12545254826545715
0.20105350017547607,0.4999999403953552,0.10004252195358276
0.14889685809612274,0.4105726480484009,0.4349721074104309
0.038960784673690796,0.4999999403953552,0.1533652345339457
0.06241559162735939,0.3632124066352844,-0.0015874194912612438
0.09034210443496704,0.4105726480484009,0.07922112941741943
0.41240179538726807,0.4285828173160553,-0.2848522663116455
-0.029765058308839798,-0.296081006526947,0.010806656442582607
0.2150011584162712,0.4105726480484009,0.07810847833752632
0.07363240793347359,-0.07569921761751175,-0.010903540067374706
0.2733819931745529,0.4105726480484009,-0.41447024047374725
0.019022790947929025,0.4999999552965164,-0.23801659792661667
0.23966295272111893,0.4105726480484009,-0.27448487281799316
0.08105337247252464,0.4105726480484009,0.19983667135238647
-0.07623233944177628,-0.32009477615356446,-0.15946913957595826
0.040519981645047665,0.4094258286058903,-0.002111180903739296
0.3212682753801346,0.4105726480484009,-0.023727755062282085
0.003974773455411196,0.38064002990722656,0.010870016179978848
-0.13865167647600174,0.4105726480484009,0.4258823096752167
-0.18460969254374504,0.4105726480484009,-0.14140112325549126
-0.3760630488395691,0.4999999403953552,0.20927509665489197
-0.06980213522911072,0.4999999403953552,0.4520989656448364
-0.03467250615358353,0.4105726480484009,-0.3697552978992462
0.053557682782411575,0.08837651461362839,0.03447062149643898
0.0049940182361751795,0.4999999403953552,-0.4630439281463623
-0.18208156526088715,0.49999991059303284,-0.4016508609056473
-0.07370390743017197,0.4999999403953552,0.0037712566554546356
-0.3929615318775177,0.45818549394607544,0.3135467767715454
0.39479783177375793,0.46577879786491394,0.3117106556892395
0.41837852199872333,0.45835036039352417,-0.27450021107991535
-0.26148364941279095,0.440284123023351,0.4258929987748464
0.3604723811149597,0.4999999403953552,-0.19991576671600342
-0.0044020600616931915,0.09286808222532272,-0.010755348019301891
-0.2450412561496099,0.4105726480484009,0.3263617952664693
0.4150168299674988,0.4105726480484009,0.1587407886981964
-0.018920645117759705,-0.15597254037857056,0.07117685675621033
0.18334177136421204,-0.2463967204093933,0.024826684966683388
0.3806563690304756,0.4999999552965164,-0.2638051509857178
0.05968730027476946,-0.20065728574991226,-0.041530875489115715
-0.06806445121765137,0.4105726480484009,0.09941157698631287
0.03613246604800224,0.4999999403953552,0.18479754030704498
0.49957582354545593,0.438728803396225,-0.04061034470796585
0.0011386971600586548,0.3017484322190285,-0.04467122349888086
0.3732849806547165,0.41442954540252686,0.33322346210479736
-0.07118426263332367,-0.08962390571832657,0.01889040879905224
-0.06189238838851452,0.4105726480484009,-0.422369584441185
0.22090424597263336,0.4999999403953552,0.2928037444750468
0.054603710770606995,-0.22357605397701263,-0.05331634730100632
0.49957582354545593,0.4652779499689738,0.04080649713675181
0.07691984050548993,-0.17990233691839072,0.015337940520392014
-0.4944287836551666,0.4105726480484009,-0.07415121048688889
0.12464883178472519,0.4105726480484009,0.29774995644887287
0.12595058480898538,0.4105726480484009,-0.11840662360191345
0.34333354979753494,0.4105726480484009,0.2549768537282944
0.3384404927492142,0.4105726480484009,0.14225740730762482
-0.1813825542728106,0.4999999701976776,0.4234444697697957
0.351854145526886,0.4105726480484009,0.31889086961746216
-0.4399457148143223,0.4105726480484009,0.11916030411209379
0.042847090711196266,0.4223756492137909,0.49957582354545593
-0.4396398067474365,0.4105726480484009,-0.06640675167242686
0.041702283546328545,-0.12007073312997818,-0.057890523225069046
-0.24163200174059188,0.4105726480484009,-0.01751448160835675
0.34478074312210083,0.4809000492095947,-0.3617276946703593
-0.004106003791093826,0.15647852420806885,-0.05074053257703781
-0.05544859170913696,0.4999999403953552,-0.40974608063697815
-0.4706784983476003,0.47550734877586365,-0.17361787458260855
-0.04439852014183998,-0.242845152815183,-0.13620548943678537
-0.08260874077677727,0.4999999403953552,-0.17766225337982178
0.05881637210647265,0.49999990065892536,0.01391660701483488
0.0767824724316597,0.4999999403953552,0.12093611061573029
0.03549973666667938,0.4105726480484009,0.19903001189231873
-0.16423352559407553,0.4999999801317851,0.24116715788841248
-0.06750437244772911,-0.180113535374403,-0.02498481050133705
0.03028452768921852,0.49999988079071045,0.43304476141929626
-0.3573083460330963,0.4105726480484009,-0.31766011714935305
-0.30556002259254456,0.4999999403953552,-0.34460726380348206
0.0181219344958663,0.4999999403953552,0.08241397142410278
-0.21681244671344757,0.4999999403953552,0.2519623935222626
-0.3121604472398758,0.4416901618242264,0.39434634149074554
-0.4040363788604736,0.4437165975570679,0.2991723358631134
0.06954075396060944,0.4105726480484009,0.4669787585735321
-0.3498292863368988,0.4105726480484009,-0.15287581086158752
0.00015592023555655032,-0.04166169371455908,-0.010978548554703593
-0.06328660622239113,-0.054231820007165275,-0.01994916385350128
0.34560640156269073,0.4105726480484009,-0.3389567583799362
0.3378540351986885,0.49999992549419403,-0.04573010001331568
-0.09416991844773293,0.4999999403953552,0.23841970041394234
-0.41876308619976044,0.4105726480484009,0.014439493417739868
-0.02079399675130844,0.4999999403953552,0.3401828408241272
0.4679084002971649,0.44138031601905825,-0.1839560478925705
-0.40092413624127704,0.41057265798250836,0.07985259840885799
0.2620740830898285,0.4999999403953552,0.19020484387874603
0.17755371928215027,0.4105726480484009,-0.41959790587425233
0.19693472981452942,0.4999999403953552,-0.2801242570082347
-0.11748159825801849,0.49999992847442626,-0.16096180081367492
-0.3846224397420883,0.47928494215011597,-0.32188597321510315
-0.17760560661554337,0.49999991059303284,0.28230223059654236
-0.4215638339519501,0.4999999403953552,0.10366380214691162
0.2816062271595001,0.4105726480484009,-0.007970877923071384
-0.01402657339349389,0.4105726480484009,0.498785600066185
0.0784579049795866,0.4999999403953552,-0.40073278546333313
0.016756963450461626,0.4999999403953552,-0.34151941537857056
-0.11130273342132568,0.4105726480484009,-0.22446639835834503
0.23626230657100677,0.4105726480484009,-0.019296947866678238
0.22376274317502975,0.4999999403953552,-0.021609632298350334
-0.37962399423122406,0.4105726480484009,0.09527380764484406
-0.003576282993890345,0.3160230219364166,0.04773443937301636
-0.287108913064003,0.4105726480484009,-0.31604698300361633
-0.21784135699272156,0.4105726480484009,-0.259117916226387
0.043523356318473816,0.4105726480484009,0.28206558028856915
0.09385694563388824,0.4105726480484009,-0.38181406259536743
0.10387764498591423,0.4105726480484009,-0.0678025335073471
-0.0018652151338756084,0.06503713130950928,0.011436705477535725
0.06189792454242706,0.10154330134391784,0.01865922976285219
-0.06822232156991959,-0.19912239909172058,-0.022521527484059334
-0.25786230713129044,0.4999999403953552,0.07654988020658493
-0.07234858473141988,-0.1427317758401235,0.0014949820082013805
0.0018942773807793857,0.4989314258098602,-0.4961237907409668
0.1685207039117813,0.4105726480484009,-0.0592864453792572
0.11974702402949333,0.4999999701976776,-0.3371891379356384
-0.2988817170262337,0.4999999552965164,-0.0768765788525343
-0.0012119645585439035,0.3367382841450827,-0.05372760817408562
-0.40666669607162476,0.4999999403953552,-0.29347971081733704
-0.20204653590917587,0.4999999403953552,0.1801227554678917
-0.21832426264882088,0.4105726480484009,-0.3862790912389755
0.08075011521577835,-0.2601981248174395,0.016423080515648638
0.0006426379550248384,0.4173578421274821,0.49957582354545593
0.020208982401527464,0.16282686777412891,-0.042940204963088036
-0.30252134799957275,0.4105726480484009,0.16466575115919113
0.11427772790193558,0.4105726480484009,-0.3407396078109741
0.4399431496858597,0.4105726480484009,0.199447900056839
-0.021802035719156267,0.4105726480484009,-0.3804242968559265
0.47591689229011536,0.4105726480484009,-0.06884102523326874
0.028393404558300972,-0.16232305765151978,-0.06643092632293701
0.09957567974925041,0.4105726480484009,0.4207749366760254
-0.36817339062690735,0.4105726480484009,0.23984891176223755
0.4439505711197853,0.4999999701976776,0.21903818100690842
0.37277752161026,0.4105726480484009,0.12469709664583206
0.002687239699298516,0.4999999552965164,-0.05762719735503197
0.23921409249305725,0.4999999403953552,-0.016051852144300938
0.013475846809645494,0.16491688787937164,0.04628946880499522
0.18397264182567596,-0.18011795729398727,0.024910317733883858
0.21967190504074097,0.4105726480484009,-0.4265131652355194
0.22612736821174623,0.4999999403953552,-0.16372305154800415
-0.4045138657093048,0.4999999403953552,-0.1935109794139862
0.3362996578216553,0.4105726480484009,-0.11712905019521713
-0.020468770096508358,0.40613235647861773,0.06141022879343767
-0.2053869366645813,0.4999999403953552,0.07185664772987366
0.1808616096774737,0.4105726480484009,0.3972841103871663
0.27984945476055145,0.4105726480484009,0.32051850855350494
-0.19805046916007996,0.4105726480484009,-0.41961754858493805
0.2613915205001831,0.4105726480484009,-0.04283799510449171
0.41610164443651837,0.4999999403953552,0.03888907407720884
-0.4411092847585678,0.4105726480484009,0.16455116868019104
0.14378591254353523,-0.23734337463974953,0.019619183614850044
-0.17743434384465218,0.4105726480484009,0.19643787667155266
-0.16319015622138977,0.4105726480484009,-0.17643333673477174
-0.3042245109875997,0.47902310887972516,-0.40121732155481976
0.12155900150537491,0.4999999552965164,-0.40053244680166245
-0.03686814196407795,0.0605319527288278,-0.05191705500086149
-0.4015689641237259,0.4845198392868042,-0.3029675632715225
-0.044651093582312264,-0.1798313707113266,0.11834924792249997
0.011529340408742428,0.1757032722234726,-0.0002101326681440696
0.024539466326435406,-0.09741181135177612,0.06824434300263722
0.002860022010281682,0.4999999403953552,-0.48887407779693604
-0.27595800161361694,0.4105726480484009,0.3949800531069438
0.3811367303133011,0.4999999403953552,-0.2977745532989502
-0.3938266932964325,0.4105726480484009,0.22002562135457993
-0.42287775377432507,0.4105726480484009,0.18254601955413818
-0.19773367419838905,0.4105726480484009,-0.4412378594279289
-0.04404493421316147,0.4999999403953552,-0.005762708839029074
0.057283612340688704,-0.2581208869814873,0.00022259730758378282
0.03320997394621372,-0.04275559447705746,0.05171730928122997
-0.4974623918533325,0.45031672716140747,-0.07365842908620834
-0.22467027604579926,0.4105726480484009,0.3894367516040802
-0.20070330053567886,0.4105726480484009,-0.17873582243919373
-0.01717103971168399,0.49999992549419403,-0.0019255428633186966
-0.3202441483736038,0.4105726480484009,-0.3359440714120865
0.34122587740421295,0.49999991059303284,0.2974080741405487
-0.4630284160375595,0.4105726480484009,0.11988640949130058
-0.4610980153083801,0.41057267785072327,-0.010844100266695023
0.3071165084838867,0.49143144488334656,0.39939191937446594
0.06741900493701299,-0.19921542207400003,-0.025518131131927173
-0.3737390637397766,0.49999991059303284,0.09222361072897911
0.33245489994684857,-0.47971033056577045,0.054891787469387054
0.28388380259275436,0.4999999403953552,-0.14170829579234123
-0.016227200161665678,-0.2604674696922302,0.05616112146526575
-0.04361601918935776,-0.2471369057893753,0.08618593215942383
-0.11682820320129395,0.4999999403953552,-0.041194383054971695
-0.33614712953567505,0.4105726480484009,0.29710298776626587
0.23675358295440674,0.49999992549419403,0.3845966160297394
-0.19518876572450003,0.4999999403953552,-0.3606721758842468
0.17902728617191316,0.4105726480484009,0.3417773127555847
-0.06364861130714417,0.4999999403953552,0.27408352494239807
-0.026638634502887726,-0.13889315724372864,-0.06948699057102203
0.49957582354545593,0.4421023204922676,0.022484869230538607
-0.09244333207607269,-0.4102608561515808,-0.19520512223243713
-0.46823643147945404,0.478498674929142,0.18273179978132248
-0.056938385857003074,-0.019588894875986234,-0.018596787936985493
-0.10314954072237015,0.4105726480484009,0.14301460981369019
-0.26271637082099913,0.4999999403953552,-0.23880526423454285
0.2137828767299652,0.4105726480484009,-0.059751180931925774
-0.011528351344168186,-0.27553361654281616,0.0010297249536961317
0.33856768906116486,0.4105726480484009,0.1821591667830944
-0.2013586387038231,0.4105726480484009,0.27869877219200134
0.020732684060931206,0.13641901314258575,-0.050429604947566986
0.11710802465677261,0.4999999403953552,-0.09633098542690277
-0.29680971801280975,0.4105726629495621,-0.36007165908813477
0.09996962547302246,0.4999999701976776,0.10323922336101532
-0.021260602089265983,0.4809763828913371,0.49957582354545593
-0.2572145611047745,0.4105726480484009,0.3446221798658371
-0.11825131997466087,0.4999999403953552,0.16268092393875122
-0.03321021609008312,-0.29322993755340576,0.0020473505865084007
-0.024192743748426438,-0.179131418466568,0.0681058183312416
0.12155079990625381,0.4999999403953552,0.3997133016586304
0.1893475204706192,0.4999999403953552,0.2956898013750712
0.2968966066837311,0.4105726480484009,-0.23484817147254944
-0.015266079688444734,0.4105726480484009,-0.12254609912633896
-0.06361696124076843,-0.21996522694826126,-0.1316586211323738
-0.04199607018381357,0.4999999701976776,-0.25356584042310715
0.06663544476032257,0.03723733639344573,-0.039879780262708664
-0.216239665945371,0.4105726480484009,0.0825660228729248
0.4275602400302887,0.4105726480484009,-0.2536168843507767
-0.39805226027965546,0.4999999403953552,0.2372017353773117
-0.4451802521944046,0.4105726480484009,0.0550083052366972
0.152571439743042,0.4999999403953552,0.23272131383419037
-0.4957108497619629,0.48553474247455597,0.0801943801343441
-0.05191298574209213,-0.25862178951501846,0.019010140327736735
0.4844304174184799,0.4999999403953552,-0.080026526004076
-0.27019938826560974,0.4105726480484009,0.13838548958301544
0.06252524256706238,0.4999999205271403,-0.1239458794395129
0.0188337960280478,0.4105726480484009,-0.21526987105607986
0.09421177953481674,0.49999988079071045,0.48328152298927307
0.3528982549905777,0.4105726480484009,-0.27663448452949524
-0.4875302314758301,0.43981626629829407,-0.11072586476802826
0.03680545091629028,0.4999999403953552,0.20928873121738434
0.3639710247516632,0.4649970978498459,0.34253737330436707
-0.3179278075695038,0.4105726480484009,0.242637038230896
0.3360375662644704,0.4105726480484009,-0.2429355134566625
-0.0003656239714473486,0.4999999403953552,0.21979511280854544
0.07834743335843086,0.4105726480484009,0.22011247277259827
0.018725711852312088,0.3359520236651103,-0.04863287384311358
0.06502695381641388,0.4870221018791199,-0.49957582354545593
0.01649604644626379,-0.05433542653918266,-0.06218475662171841
0.11972298622131347,0.4105726480484009,-0.26461467146873474
-0.2550201863050461,0.4105726480484009,7.052678847685456e-05
0.06924196146428585,-0.1058214083313942,-0.02057280344888568
0.0025742078287294134,0.14067750424146652,-0.009865634143352509
0.22019009043773016,0.49999993046124774,0.19882758955160776
0.16175855696201324,0.4999999403953552,0.05244757421314716
-0.03231463208794594,0.3225212097167969,-0.03785310033708811
-0.30223487317562103,0.4105726480484009,0.1393946073949337
-0.07481537262598674,-0.16207941869894663,0.15549175441265106
0.22481517493724823,0.49999991059303284,0.4388154447078705
-0.30045345425605774,0.4999999403953552,0.1324358880519867
0.046000138856470585,-0.034598882775753736,-0.03702935669571161
-0.07042565693457921,-0.20071920255819956,0.019246963784098625
-0.09740467369556427,0.4105726480484009,0.4244961440563202
-0.18048982322216034,0.4105726480484009,0.2777879536151886
-0.08768726140260696,-0.48906686902046204,-0.23163583874702454
0.35175085067749023,0.4105726480484009,-0.13007652759552002
-0.04059297804321561,-0.15698674746922084,-0.05962938496044704
0.28477659821510315,-0.4430631597836812,0.05772870903213819
-0.47927836577097577,0.4998406271139781,0.1366580327351888
0.042393991723656654,-0.021975678236534197,0.040928118862211704
0.3797219395637512,0.4999999403953552,-0.13695231080055237
-0.29721347987651825,0.4105726480484009,0.09941242262721062
0.18118046820163727,0.41057265996932985,-0.1186047449707985
-0.161350945631663,0.49999996026357013,0.3771372139453888
0.17998750507831573,0.4105726480484009,0.2428230531513691
-0.24001452326774597,0.4999999403953552,-0.3833007961511612
-0.35868720412254335,0.4999999403953552,0.21872041523456573
0.04313009306788444,0.3569249302148819,-0.041336247324943544
0.3987066447734833,0.4105726629495621,-0.24427592754364014
-0.09415532896916072,-0.38432522614796955,-0.19898048043251038
0.07469504326581955,-0.1421049118041992,0.02056811675429344
-0.009600759483873844,-0.154159814119339,-0.006429358385503292
0.32605278491973877,0.4999999403953552,-0.07785124331712723
0.3914661109447479,0.47988250851631165,0.31504228711128235
-0.07438354194164276,0.020777628446618717,0.03326771532495817
0.17368733882904053,0.4105726480484009,0.08422736823558807
-0.34239014983177185,0.4999999403953552,0.20298614725470543
-0.07915681041777134,0.4999999403953552,0.11863521859049797
-0.47013792395591736,0.4105726480484009,0.07311126589775085
-0.35714266697565716,0.4105726480484009,-0.24295216302076975
-0.13401919106642404,0.4999999403953552,-0.4017650882403056
-0.45379507541656494,0.4105726480484009,-0.15808337926864624
-0.037278808653354645,0.09429144114255905,-0.05242348834872246
0.4138975441455841,0.4999999403953552,0.27122488617897034
0.40717895328998566,0.4999999403953552,0.021412662230432034
0.28087037801742554,0.4999999403953552,-0.17697378993034363
-0.06315132696181536,-0.06017078831791878,0.03590570855885744
-0.3977805972099304,0.4999999403953552,0.27261650562286377
-0.2059178352355957,0.4105726629495621,0.16459570080041885
-0.02093483569721381,0.3218856950600942,0.045087569703658424
-0.4370386600494385,0.4105726480484009,-0.21967244148254395
-0.0408646360039711,0.4082767903804779,0.00013298389967530966
-0.23958252370357513,0.4105726480484009,0.2762390673160553
-0.2382965087890625,0.4105726480484009,0.21928752958774567
0.14170719683170319,0.4105726480484009,0.1167500838637352
0.03173879534006119,0.3075633943080902,-0.035147715359926224
0.21318723261356354,-0.344293475151062,0.04830345883965492
-0.4732792228460312,0.4105726480484009,-0.13188525289297104
0.24539821843306223,0.4999999403953552,0.016688171463708084
-0.2448249657948812,0.4999999205271403,0.29576127727826435
-0.0006879139243840025,0.1203178190268003,-0.00017854571342468262
0.03958987817168236,0.26643164952596027,0.00021498440764844418
0.10230788961052895,0.4105726480484009,-0.1241658553481102
0.2441663071513176,0.4999999403953552,-0.16410809010267258
0.07615264292274203,0.49999994891030447,-0.14555996656417847
-0.04452511146664619,0.02422335259616375,0.0677240327000618
-0.07470684126019478,0.0003905934087621669,0.015239488643904528
0.12784920632839203,0.4105726480484009,0.16306151449680328
-0.07384690642356873,-0.3340257853269577,-0.19662421196699142
0.26147077480951947,0.4105726480484009,-0.138359268506368
-0.10864180078109105,-0.4004022479057312,-0.23365965485572815
-0.021191869862377644,0.4978511184453964,-0.4955098330974579
-0.09649904817342758,-0.46586915850639343,-0.20414699614048004
0.10756003856658936,0.4999999403953552,0.12776362895965576
0.200304314494133,0.4105726629495621,-0.014449050184339285
-0.37584957480430603,0.44954484701156616,0.3306583762168884
-0.32194364070892334,0.4286193251609802,-0.3845647871494293
0.1287546455860138,0.4999999403953552,-0.1678929328918457
-0.03549179807305336,0.22402045726776124,0.018774045258760454
-0.033670427898565926,0.025433591877420742,0.07415004819631577
0.23654977977275848,0.4999999403953552,-0.1936943680047989
0.12128697335720062,0.4105726480484009,0.41689763963222504
-0.09634294360876083,0.4999999403953552,-0.34127287566661835
0.40432072679201764,0.4230939944585164,-0.2988492250442505
-0.012997094541788101,0.43747055530548096,-0.49957582354545593
0.02137628085911274,0.005629402177873999,0.07457147389650345
0.09729721769690514,0.49999992549419403,-0.21701400727033615
0.058976463973522186,0.4999999403953552,-0.3995206356048584
-0.376343309879303,0.4105726480484009,-0.20097994804382324
0.49071282148361206,0.4999999403953552,-0.05687737092375755
-0.14500801265239716,0.4999999403953552,-0.265586793422699
0.4538779556751251,0.4105726480484009,-0.08395840227603912
-0.07697755843400955,0.4105726629495621,-0.13520511239767075
-0.22559940069913864,0.4105726480484009,-0.06417294964194298
-0.003967593424022198,0.4999999205271403,0.28189191222190857
0.10637720674276352,0.4999999403953552,0.4439268261194229
-0.4181692898273468,0.4105726480484009,-0.2711048722267151
0.45132461190223694,0.4470517635345459,-0.21743552386760712
-0.31447145342826843,0.4321557879447937,-0.39203694462776184
5.328555458358356e-05,0.1413592313017164,0.00149776108030762
-0.005061921197921038,-0.2660759687423706,-0.010389188304543495
-0.07794414758682251,-0.25911319851875303,0.16008622646331788
-0.03689512610435486,-0.22273090481758118,-0.07275170087814331
0.046569593250751495,-0.09836829453706741,0.05486718565225601
0.09498278424143791,-0.18111702799797058,0.03274208679795265
-0.20857009291648865,0.4999999403953552,-0.04728519916534424
-0.13974469900131226,-0.4783722162246704,-0.30549168586730957
-0.05309987937410673,-0.2172138343254725,-0.15538756549358368
-0.05404325947165489,-0.2795659005641937,-0.11953114718198776
0.04062689375132322,0.13905185461044312,-0.035535868257284164
-0.35382795333862305,0.4436599612236023,0.35267961025238037
-0.001712586439680308,0.49684274196624756,0.49771399050951004
0.019334987737238407,0.41037068516016006,0.037408724427223206
0.002870322670787573,0.302264004945755,-0.01116640493273735
-0.48786869645118713,0.43464207649230957,0.10946211218833923
-0.41450439890225727,0.4105726480484009,0.10386686275402705
-0.04184824600815773,-0.020341832811633747,-0.04051957776149114
-0.43343859910964966,0.49999991059303284,0.20751745998859406
-0.3527444899082184,0.49580325186252594,0.35376305878162384
0.016270370222628117,0.4105726480484009,0.34361934661865234
-0.003647679230198264,0.4999999403953552,0.0326373465359211
-0.06948086991906166,-0.18373743444681168,0.02153598889708519
0.17306610941886902,0.4105726480484009,0.4376917779445648
0.01920991763472557,0.4999999403953552,0.35575999319553375
-0.4320008158683777,0.4105726480484009,0.17576809227466583
0.32099881768226624,0.4105726480484009,0.02144829494257768
-0.17494912445545197,0.4105726480484009,-0.09568558633327484
0.04026604319612185,-0.27661366760730743,-0.01864621229469776
0.24087692548831305,0.44083502391974133,-0.43779081106185913
0.09373648092150688,0.4105726480484009,0.0978413037955761
-0.3011319637298584,0.4999999403953552,-0.25932655731836957
0.3562498092651367,0.4105726480484009,-0.32063814997673035
0.07387611057077136,-0.2380729466676712,-0.018358488700219562
-0.07021545618772507,0.3991580605506897,-0.015081597492098808
0.015810752054676414,0.4105726480484009,0.16078342497348785
-0.13662701845169067,0.4105726480484009,0.2848770022392273
0.19652917236089706,-0.36206871271133423,0.04611057663957278
-0.08267110586166382,0.4999999205271403,0.32062630852063495
0.4227319210767746,0.4105726480484009,-0.24318771064281464
-0.037906735204160213,0.4999999403953552,-0.48371657729148865
0.24296554923057556,0.49999988079071045,-0.2809258699417114
0.01882316768169403,0.4999999403953552,0.12073472738265992
-0.4416779379049937,0.4999999403953552,-0.11780657122532527
-0.3603558199746268,0.4105726480484009,-0.22301972551005228
0.30349890142679214,0.4105726480484009,-0.27886008471250534
0.1082039400935173,-0.2706484794616699,0.02102055773139
-0.26516634225845337,0.4276096820831299,0.42376676201820374
0.002391660052429264,0.40890365342299145,-0.03816139760116736
0.038158249109983444,-0.05558515526354313,-0.041371616534888744
0.0011474653147161007,0.4105726480484009,0.12429017573595047
-0.3529048264026642,0.4999999403953552,0.06934528797864914
0.30061790347099304,0.4999999403953552,0.27977627515792847
0.252921462059021,0.4105726480484009,-0.15958397090435028
0.21241086721420288,0.4999999403953552,0.35028979182243347
0.362558513879776,0.4105726480484009,0.05965714529156685
0.004307681694626808,0.49999988079071045,0.4793516993522644
-0.23825667798519135,0.4999999403953552,0.1387630874911944
0.04199865832924843,-0.20313765605290732,0.05939432068003549
0.019749379251152277,0.4105726480484009,-0.18166757375001907
-0.04313512093254498,-0.23859197539942606,-0.06286513539297241
-0.2302570641040802,0.48964372277259827,-0.44392216205596924
0.0004256864922353998,0.4800834059715271,0.49957582354545593
-0.04178762435913086,0.4999999403953552,-0.14355407655239105
-0.12101355940103531,0.4105726480484009,-0.16937251389026642
-0.20545534789562225,0.4999999403953552,0.3591335515181224
0.1817343607544899,-0.23725641518831253,0.037184858694672585
-0.2203388214111328,0.4999999403953552,0.05140011012554169
0.22005405028661093,0.4999999403953552,0.3598759174346924
-0.15748949348926544,0.4999999403953552,-0.2735066016515096
0.04054327495396137,0.4999999701976776,-0.3567904233932495
-0.12081222732861836,-0.39482585589090985,0.20322619378566742
-0.19665242234865823,0.4999999403953552,-0.0013487966110308964
-0.27886418998241425,0.4776209071278572,0.4158582463860512
-0.058431871607899664,0.4008601546287537,-0.0405381815508008
-0.1392918974161148,0.49999992847442626,-0.43889775276184084
-0.34215132892131805,0.4999999701976776,-0.2885153293609619
0.3438103646039963,0.4105726480484009,0.2175469696521759
-0.4746824602286021,0.45823697249094647,0.15867450833320618
0.01780333509668708,0.04198196157813072,-0.0756547637283802
-0.17434583604335785,0.4105726480484009,0.09540419280529022
-0.0012287005956750363,-0.20658809691667557,0.011287182569503784
0.33442503213882446,0.4921472668647766,-0.3720833957195282
-0.11559136807918549,0.4105726480484009,0.28202017545700075
-0.34752920269966125,0.4105726480484009,0.1845964640378952
-0.11840632557868958,-0.4432169497013092,0.21807581186294556
-0.24787990748882294,0.4999999403953552,-0.3249060809612274
0.0664500966668129,0.5,0.16497376561164856
-0.05585604440420866,0.4105726480484009,-0.20201003551483154
-0.03018991183489561,0.03858066350221634,-0.0715588629245758
-0.07114625722169876,-0.15979046374559402,0.015319731552153826
-0.15445351600646973,0.4105726480484009,0.15745827555656433
0.00414834963157773,0.31503164768218994,0.0108235077932477
-0.019337808713316917,0.45139577984809875,0.49957582354545593
0.4408590495586395,0.4999999403953552,0.022343353368341923
-0.3853815197944641,0.4999999403953552,-0.0952584445476532
0.03660061148305734,0.4999999403953552,-0.238367460668087
-0.40172258019447327,0.4105726480484009,-0.26086541016896564
-0.26393669843673706,0.498567134141922,-0.4238806217908859
-0.1652080923318863,0.41057265400886533,0.059165702760219575
0.14377138763666153,0.4105726629495621,-0.32374735176563263
-0.1408188988765081,0.4105726480484009,-0.21804377436637878
0.004315233556553721,0.4180333614349365,-0.49957582354545593
0.44149330258369446,0.4999999403953552,-0.12356626242399216
0.022105100564658642,-0.19201242923736572,0.06932869553565979
-0.1472059190273285,0.4105726480484009,0.4345007836818695
0.1324458122253418,0.49999988079071045,-0.3010256588459015
0.49113931506872177,0.4785563424229622,0.09725642949342728
0.28272442022959393,0.4105726480484009,0.037473068883021675
-0.14172855913639068,0.4999999165534973,0.279907888174057
0.042185558937489986,0.20121653005480766,0.0019882795750163496
-0.11606441686550777,0.4999999403953552,-0.19628659387429556
-0.17625904083251953,0.4999999403953552,-0.43946895003318787
-0.14306851369994028,-0.4189180518899645,0.22416037108216966
0.262222626379558,0.4105726480484009,0.05800842600209372
-0.316503070294857,0.4999999552965164,-0.12170354276895523
0.3285645544528961,0.4105726480484009,0.3446684777736664
0.25747344891230267,0.4105726480484009,0.07475254187981288
0.10750930570065975,0.4999999403953552,-0.2615458518266678
-0.27311599254608154,0.4105726480484009,-0.25929003953933716
-0.21574219316244125,0.4270038306713104,-0.4523022323846817
0.49913647770881653,0.4997718930244446,0.014023956842720509
-0.06419171392917633,0.4999999403953552,-0.4813215434551239
0.16645118594169617,0.4105726480484009,-0.4164526164531708
0.15812426805496216,0.4105726480484009,0.2405358056227366
-0.019612031616270544,-0.294809091091156,-0.02187574338167906
0.2696402867635091,0.4105726480484009,0.261994610230128
0.30049346884091693,0.4999999403953552,0.16363580028216043
-0.07744350377470255,0.039603183045983315,-0.0008820816583465785
0.31391000002622604,0.4105726480484009,-0.03540071006864309
0.0972343161702156,0.4999999403953552,-0.4868346303701401
0.08203157782554626,0.4105726480484009,0.2963003143668175
-0.0012270237008730571,0.49999996026357013,-0.1635792851448059
0.012881466187536716,-0.24076230823993683,0.07673701643943787
-0.15644719203313193,0.4105726480484009,0.3342497646808624
-0.004798874258995056,0.2373795509338379,0.010541731491684914
0.42681773006916046,0.46602991223335266,0.25988300144672394
-0.03735944132010142,0.20065400997797647,0.016605259850621223
0.33476707339286804,0.46165232360363007,0.37174132466316223
-0.22895082831382751,0.4999999403953552,-0.07741352915763855
0.19384875893592834,0.4105726480484009,0.2996053099632263
0.2829718470573425,0.4105726480484009,-0.10055762380361558
-0.41783225536346436,0.4105726480484009,0.2317407727241516
0.45684321224689484,0.4105726480484009,-0.11988211423158646
-0.09250691905617714,-0.4802311360836029,-0.20121588557958603
-0.18009131252765656,0.43974168300628663,0.4689439594745636
-0.023452335968613625,-0.1815670281648636,0.09160923212766647
-0.17878465354442596,0.4105726480484009,-0.3434147338072459
-0.11324471731980641,-0.48252709706624347,-0.2410619854927063
-0.08977540582418442,-0.36940309405326843,-0.18932564556598663
-0.019047656562179327,0.4999999403953552,-0.21776073426008224
-0.13565756380558014,0.4445423483848572,0.48084984223047894
-0.242740660905838,0.4786938205361366,0.436714343726635
0.36451853811740875,0.4999999403953552,-0.25615394115448
0.2760583609342575,0.48925384879112244,0.41747893393039703
0.0414291595419248,-0.2715916136900584,0.01876808392504851
-0.15027202665805817,0.4105726480484009,0.4053909480571747
-0.2831214964389801,0.41057265400886533,0.3408535301685333
0.03872513119131327,0.4092460721731186,-0.0368411373347044
-0.11906919131676356,0.4105726480484009,0.08037347594896953
0.0021724549587816,0.4999999403953552,0.4373862147331238
0.40463876227537793,0.48328429957230884,-0.2981834610303243
0.019810344208963215,0.40662534162402153,-0.00020663578470703214
0.467729777097702,0.4999999403953552,0.1816071718931198
0.2765556474526723,0.4105726480484009,0.05909740428129832
-0.0012974492965440731,0.07868879288434982,-0.05906075797975063
0.039254067465662956,0.4105726480484009,0.18130677938461304
-0.09982586652040482,0.4999999403953552,0.16191722452640533
0.19514300674200058,0.4999999403953552,-0.20033475011587143
0.2359969268242518,-0.38333072264989215,0.05106102923552195
-0.0839795395731926,-0.23929248750209808,0.13994570076465607
0.2926204601923625,0.4105726480484009,-0.17644047737121582
0.15953567996621132,0.4999999403953552,-0.1829501837491989
-0.019500935450196266,0.4999999403953552,0.24045565724372864
0.18570110946893692,-0.25147226452827454,0.03798196651041508
-0.2574507345755895,0.4999999503294627,0.16284832855065665
0.343403697013855,0.4999999403953552,0.11972105006376903


==> latex/completion/in19.txt <==
0.0020076775,0.35173464,0.05701023
0.0064014453,-0.15730903,-0.07407414
-0.0047397306,0.30288544,0.045051455
-0.074003674,-0.1009591,0.0027104367
-0.098487064,-0.32487693,0.15818971
-0.058245037,-0.16020921,-0.16397133
-0.07606521,-0.1741445,-0.15883
-0.043273248,-0.056431025,0.06265325
-0.04910225,-0.16535397,-0.055780787
-0.073098116,-0.3122443,-0.1909094
-0.05150627,0.14159302,0.017261133
-0.12784816,-0.437223,0.19690381
-0.06439988,-0.13756362,-0.03666836
-0.045010492,0.18578038,-0.0044759507
-0.065821394,-0.19037214,-0.17708167
-0.006888042,0.34009826,0.053509224
-0.03455448,-0.21870683,-0.065792605
0.20955472,0.411578,-0.04331558
-0.051801905,-0.22542648,0.09636795
-0.07661877,-0.23053086,-0.022147857
0.30521557,-0.4481474,0.045308422
0.1854763,-0.28094268,0.024708835
-0.20535724,0.4115698,0.41412655
-0.069342464,-0.22947069,-0.038959034
0.2539805,-0.45190108,0.033497505
0.28964755,-0.473482,0.038158048
-0.05452057,0.4115862,0.25862297
-0.036696244,0.21864668,0.019698206
0.03665229,0.16850246,-0.031669877
0.08833254,0.41157705,0.09264562
-0.06515923,-0.20709527,0.035162937
0.1937149,-0.31840426,0.02574461
-0.07603214,-0.20850387,-0.17093864
-0.045801107,-0.027937546,-0.037909538
-0.12426964,-0.46098515,-0.26461273
0.2625591,-0.43366906,0.034645177
-0.06878354,-0.08214174,0.028730381
-0.0655995,0.41153264,0.2326022
0.11564895,0.41156167,0.0510604
0.062286187,0.36909088,0.02074115
0.009223084,0.23922026,-0.039546616
-0.022910614,0.31112835,0.040159173
-0.10573246,-0.4150116,-0.2238014
-0.06416994,-0.29086146,-0.13237278
-0.117590025,0.41153637,0.29294592
-0.032356437,0.0151831,-0.07570253
0.1598178,0.41158703,0.01942607
-0.15429321,-0.48828948,0.23194638
0.009181477,-0.22145906,-0.074270725
-0.060092114,0.07940752,-0.00424849
0.21879974,-0.42080355,0.028918788
-0.059153534,-0.17121667,0.13701299
0.030191256,0.30451238,0.034144703
-0.04954319,0.41155833,0.23318897
-0.047493674,0.09924456,-0.04571846
-0.071778804,-0.15906382,0.15410931
0.34248564,0.4115758,-0.19286454
0.36623615,0.41154706,-0.24001707
0.03677551,0.28027186,-0.019253345
-0.034049932,-0.2688089,-0.06594567
-0.19286391,0.41154224,0.3803122
-0.05216195,-0.21786013,-0.106025174
-0.008627091,0.29642287,0.007679433
0.33250123,0.4115764,-0.18126114
0.0037058662,-0.097859465,-0.073991165
0.025817093,-0.10411646,-0.069168076
-0.06904675,-0.21305029,0.11937581
-0.015794028,0.20062424,-0.04034513
-0.0975214,-0.41461563,-0.20568827
-0.005469884,0.14209735,-0.05447917
0.043664612,0.34184715,0.03298594
-0.062441524,-0.22794433,-0.12867872
-0.049185827,-0.19593355,-0.055784963
0.0021557666,0.2625918,0.040421687
0.21141592,-0.39872816,0.027974047
-0.037694458,0.18524817,0.025293145
0.24592815,-0.47589555,0.03241236
-0.03578408,-0.19952597,0.07512349
-0.078187056,-0.34279323,-0.1631671
0.038607497,0.35679373,0.04481481
-0.0673548,-0.25966746,-0.1394454
-0.09587323,-0.32164076,0.17807943
-0.013714512,-0.101308055,-0.07295273
0.25924003,-0.4963945,0.03413769
-0.17301445,-0.4822069,0.25689647
-0.13034226,0.41160476,0.35664144
-0.043653827,0.16747051,-0.020637197
0.1823272,-0.24616201,0.024342341
0.04168025,-0.15551566,-0.061319362
0.26845706,0.4115809,-0.10683273
0.20215036,0.41158527,-0.0297741
0.011870503,0.06088113,-0.060987793
0.20972872,-0.33150616,0.02783483
-0.042567756,0.059379604,0.04888939
0.39187464,0.41154557,-0.26979825
0.026172135,0.20004332,-0.034944247
-0.051117923,-0.2231022,0.05588657
0.015647255,0.009301063,-0.07943827
-0.062331688,-0.041172966,-0.010974127
-0.10829695,0.4115758,0.31118846
0.18003397,-0.22094502,0.024068553
-0.06465582,-0.15774538,-0.17901509
-0.060838826,-0.088488035,0.0424865
-0.030513179,0.10479275,-0.05849932
0.2890782,0.41155243,-0.15039447
0.26801932,-0.41375428,0.047532007
-0.031290587,0.41157094,0.22174032
0.3205119,0.41157728,-0.16732787
0.00296751,0.260263,-0.0109215565
-0.021690562,0.079826795,-0.05586292
0.19074515,-0.39760825,0.035317395
0.008956905,-0.07631681,-0.07396426
-0.08706539,-0.36093992,-0.18273388
-0.11767058,-0.48947573,-0.2500041
0.030513711,-0.05452068,-0.060378652
-0.013017143,-0.12983578,-0.07319056
-0.05766769,-0.19711435,-0.11821185
-0.05788958,-0.037870586,0.025116706
0.013080393,-0.13637978,-0.073101
0.22199652,-0.35330078,0.029416839
0.22733536,-0.4032169,0.030054905
-0.03181895,0.05746399,-0.057823133
-0.08271032,-0.15638463,0.15494236
0.064866,0.41155142,0.10032784
-0.078784056,-0.36002254,-0.1644487
0.37240228,0.41157383,-0.2276324
0.0126420325,0.32229817,0.04744714
0.026269125,0.05625077,-0.06355223
0.019960593,0.25528318,0.034798402
-0.03906838,0.27807513,-0.015361936
0.02841643,-0.12170051,-0.06787209
-0.041398108,-0.18518715,-0.082350165
-0.028558226,0.41154355,0.19916755
-0.05063241,-0.24435394,-0.10260281
0.007930315,0.13358065,-0.056928046
-0.092407435,-0.35210738,-0.20343915
-0.1267832,-0.4455647,-0.27659604
0.00092511234,0.16668123,-0.04842952
-0.063514546,0.029859275,0.05191205
-0.036513254,-0.17151982,0.1031312
0.1930797,-0.36460117,0.025613673
-0.028973525,0.41159844,0.23883407
0.34950256,0.41156173,-0.21080236
-0.038184203,-0.25345117,-0.0751175
-0.10660305,-0.43315357,-0.22568937
-0.04488616,0.16616538,0.019635163
-0.060385246,-0.20386654,0.107862875
0.26798362,-0.4774863,0.035307802
0.04795654,0.35918358,0.036636088
-0.15306033,-0.44497356,0.25512752
-0.09024839,-0.4420546,-0.18958947
-0.044083625,0.18527144,0.010044062
-0.032473497,0.17651434,-0.0330998
-0.031629123,-0.001704586,-0.07056288
0.26327834,0.4115542,-0.1204267
-0.08651655,-0.40048268,-0.18144889
-0.06310474,-0.2593238,0.11129949
-0.11616603,-0.3806535,0.2064879
-0.09286024,-0.24073794,0.15098615
-0.06487415,-0.18243678,-0.03603202
-0.04203767,0.28001767,0.002701228
0.026003461,0.14129858,-0.04835515
0.283718,-0.42953628,0.03743434
-0.13333648,-0.47948915,-0.28458163
0.047024515,0.05064469,-0.0564772
0.025435274,0.11184194,-0.059224755
-0.072013125,-0.1233143,0.017181696
-0.070641294,-0.21246506,-0.02316877
-0.048171826,-0.22394395,-0.060561247
-0.074059956,-0.13992082,-0.00079866516
-0.18486424,0.4116089,0.42000264
0.22355537,-0.49792877,0.034602825
0.04614885,0.32440183,0.016532617
-0.014570158,0.28134078,-0.038615547
0.2115576,0.41155759,-0.06034996
-0.02223979,-0.14586492,-0.07605355
-0.12340347,-0.46408972,-0.30355504
0.027024815,0.07290016,-0.057397876
0.019559275,0.18569525,-0.040962532
0.0009087067,-0.054703586,-0.07463008
0.06061601,0.4115924,0.13471755
-0.06432368,-0.2841656,0.11283807
-0.1289682,-0.49290937,0.19820629
-0.070868805,-0.24508853,-0.14723916
-0.07215992,-0.21642521,0.017029196
-0.11254957,-0.3769797,0.1767351
-0.16880251,0.41156682,0.37167853
-0.026561588,0.048162334,0.0705117
0.061397444,-0.22578983,-0.048598524
-0.013286908,0.0061119734,-0.07922123
-0.06533443,-0.17088391,-0.18046108
-0.031584755,-0.030662324,-0.05088541
-0.09674285,-0.39665353,-0.20399746
-0.10985637,-0.44806978,0.17290747
-0.036024928,0.1413148,0.04166222
0.18563741,0.41155863,-0.030240113
-0.09105637,0.41158167,0.29618675
-0.05464183,0.018219559,-0.061082266
-0.042817246,0.20304203,0.0012964574
-0.09609478,-0.4803961,-0.20240977
-0.11739718,-0.4303672,-0.2624106
-0.06576309,-0.27820745,-0.18279862
-0.03166552,-0.1014684,-0.06719914
-0.13472345,0.41157767,0.34188375
-0.07054379,-0.074738264,-0.022524154
-0.08872341,-0.17889945,0.14569327
-0.023062598,0.32975087,0.04717072
-0.0725137,-0.10015419,0.015209823
0.18472882,-0.17423314,0.024733188
0.21752056,-0.4818329,0.04516521
-0.03853063,-0.2387556,0.07864814
0.028196013,0.0948999,-0.060071606
0.04343302,0.29851696,-0.009023921
-0.04113283,0.039466113,0.06769999
-0.074147865,-0.19505239,0.0020537989
-0.073451094,-0.32535022,-0.1527872
-0.0678284,-0.27547258,-0.14045772
0.0519429,0.34160662,0.0155092515
-0.082274534,-0.27387628,-0.1742533
0.0400904,0.3215853,-0.031278774
0.38932958,0.4115729,-0.2473054
-0.09831893,-0.43292275,-0.20741484
-0.03961433,0.19978991,0.018019468
-0.073668495,0.04562039,0.019901471
-0.082191214,0.020456374,0.0033105318
-0.15521698,-0.46305758,0.23326242
0.06550778,0.042201594,-0.04191042
0.025558472,0.02260159,-0.07791373
-0.20987989,0.41159728,0.43912578
0.23521605,-0.38080832,0.03111384
0.4102188,0.41157132,-0.27158102
0.037193313,0.23482005,0.014794007
0.28835192,-0.43376172,0.047723662
-0.034850996,0.19765338,-0.02452871
-0.030406129,0.16808407,0.037995692
0.011225113,0.07751148,-0.060874116
0.019532911,-0.059838753,-0.07478516
0.28549233,0.4115797,-0.12663014
0.047300003,-0.22312644,-0.060032733
-0.058887176,-0.04002251,-0.023596298
-0.1362127,-0.423043,0.23822659
-0.06409736,-0.10898042,-0.037073314
0.09883581,0.41154933,0.060879376
-0.14781046,0.411606,0.3769418
-0.0741763,-0.21347137,-0.0029194795
-0.06820695,-0.2024268,-0.14144644
0.027233291,-0.19209701,-0.06936978
-0.07096425,-0.17194419,0.021320043
-0.030953886,0.13828792,-0.045043714
-0.03769402,-0.16460133,0.07977962
0.038842026,0.41155297,0.13054907
-0.10469143,-0.417652,0.16613263
0.29977766,-0.46584865,0.039497375
0.0027411843,0.41155523,0.17247206
-0.07990619,-0.23240873,-0.001365949
-0.11389651,-0.4563486,-0.24173762
-0.05960665,-0.27385512,-0.12232387
-0.053551763,-0.053857304,0.035817895
0.21365498,-0.37014234,0.028305074
-0.048982974,-0.12164685,-0.05577502
-0.028182548,0.26162684,-0.030085446
0.028152883,-0.08633529,-0.06901611
-0.12736824,-0.4720214,0.19614662
-0.03506636,-0.17222412,-0.109159745
-0.030926414,0.29632464,0.033501737
0.17049688,-0.3442688,0.028444985
0.16628523,-0.27655286,0.022191966
-0.034711316,-0.19494045,-0.06564872
-0.049041685,-0.14317521,-0.055777844
-0.032596797,0.116167165,0.0542011
0.13167281,0.4115608,0.032447238
-0.14033106,-0.47491425,0.21339893
-0.09238422,0.41160238,0.31252792
0.0042543197,0.291268,-0.042423975
-0.06299983,-0.21248002,-0.039395794
-0.09601559,-0.37816057,0.15472163
0.1497226,0.41158742,0.031159034
0.042100478,0.30601645,0.017085198
0.20684895,-0.43770805,0.03564494
0.0036977667,0.108006604,-0.06594402
-0.04627883,-0.23166005,-0.09302167
0.107255146,0.41158926,0.080515884
-0.059000622,0.11576239,0.023848314
0.0065096808,0.26212406,-0.041256543
-0.050017457,-0.17518523,-0.12172661
-0.22362891,0.41649935,0.44973543
-0.013005226,-0.058904357,-0.076228365
-0.095295444,-0.46106336,-0.20068175
-0.053641476,0.10244747,0.037410222
0.28098398,-0.49247032,0.0369983
-0.07412228,-0.17889461,0.0012176278
0.22219215,-0.49927506,0.047913514
-0.02566516,-0.16200073,0.08816905
-0.12798402,-0.45574412,-0.2895821
-0.05678746,-0.028988693,-0.016819535
0.23925431,-0.4166556,0.031603277
0.22535425,-0.4853665,0.029699346
0.31483778,0.41155058,-0.18031542
-0.03225078,-0.05419047,-0.06698255
-0.03276049,-0.053951405,-0.052021626
-0.051956467,0.060748182,0.0345907
0.05401357,0.3413108,-0.00298309
0.3217342,-0.4617626,0.04238729
-0.09427386,-0.39422166,-0.23578426
-0.032936543,-0.16228607,-0.08825484
-0.04615824,0.14160328,-0.029062131
-0.07085018,0.0366998,-0.036904357
0.30651325,0.4115782,-0.15105946
0.02008802,0.2965407,-0.040939264
-0.079705454,-0.35342047,-0.21005918
-0.07278785,0.047206525,-0.019460738
-0.11716925,-0.47989392,-0.24891527
0.1773567,-0.29655454,0.023623433
-0.07297017,-0.19525194,-0.0143474955
-0.04895037,-0.25665048,0.09246805
-0.10888694,-0.39751002,-0.23080163
0.010709367,0.27929989,-0.041342184
0.2550395,-0.3992454,0.04538488
-0.049143627,-0.18049626,-0.055782877
-0.12673974,-0.38452265,0.19560714
-0.16533923,-0.45352274,0.2587781
0.0062619974,0.20042647,-0.0430429
0.010019402,0.3392393,0.05266325
-0.18770243,0.4115818,0.40341985
-0.069556616,-0.0925135,-0.026334386
-0.05955934,-0.05390714,0.008241764
-0.15198453,-0.42779368,0.22908798
-0.0815629,-0.2386891,0.13596082
-0.049505375,0.0017311033,-0.061445475
-0.051654875,-0.17012048,-0.14898662
-0.08797626,-0.29709727,0.14429039
-0.10932004,-0.489776,-0.2315819
-0.08047734,-0.29376888,-0.16833004
-0.07921099,0.021357212,-0.019249503
0.021480074,0.16357315,-0.044529106
-0.07535626,-0.26139572,-0.1571037
-0.06550019,0.056341518,-0.018010594
0.052732486,0.057686575,-0.041771926
-0.07715866,0.043103673,0.0015376923
-0.028578551,0.19688554,0.03322774
-0.09256078,-0.2796912,0.15743919
-0.1392958,-0.42506456,0.21218972
-0.09175771,0.41155457,0.27746677
0.08293803,0.41159093,0.108775966
-0.06598633,0.09774308,-0.0010492379
-0.103331156,-0.45162496,-0.21843857
-0.041862983,-0.21521564,-0.08330891
-0.0739364,-0.16877295,0.13411735
-0.115637265,-0.4200394,0.18070216
-0.069018245,-0.17918645,-0.1455157
-0.011085974,0.41156968,0.19827124
0.16920091,-0.31234077,0.022533078
-0.04086023,0.235787,0.0016188434
-0.07013901,-0.22241677,-0.14567168
-0.11917995,-0.49068832,0.18517894
-0.07242032,-0.057464477,-0.024917003
-0.09213101,-0.34171346,-0.1970216
-0.0016717232,-0.11996342,-0.07401875
-0.060244508,-0.17486614,0.0436318
-0.06676864,-0.16093107,-0.032662574
0.3583933,0.41156104,-0.22117779
0.021988804,0.41159502,0.17960805
-0.055411145,0.044642396,0.053265255
-0.07136923,-0.30300486,-0.14822733
0.18346418,-0.37684357,0.030558629
-0.036315456,-0.21488515,0.07577801
0.009759904,0.28022552,0.03997288
0.02931727,0.34012428,0.045180377
0.054934192,0.37555057,0.038607758
-0.011211828,0.26235926,-0.0400117
-0.03916498,0.07778481,-0.047587104
-0.07409947,-0.164972,-0.00524815
-0.096778914,-0.41046375,-0.25024632
-0.10934315,-0.35358244,0.17255254
-0.039184738,0.41159904,0.25070122
-0.06518539,0.051015984,0.032811876
-0.10846571,-0.41389182,-0.2484877
-0.004536053,0.31491202,0.010892873
0.02365475,0.36354738,0.05789639
0.025870591,-0.17517342,-0.06971747
-0.10981347,-0.43716633,-0.27386832
-0.07398319,-0.08475085,0.0072992146
-0.0598012,0.062124707,-0.0031210417
-0.0057588913,-0.18120511,-0.07410046
-0.0655003,-0.11774154,0.034456205
-0.105616026,-0.42723578,-0.26414958
-0.1697433,0.41154036,0.35347748
0.02588055,0.2621649,-0.03317868
-0.07590394,-0.27706856,-0.1582734
-0.04789489,-0.05741402,-0.06010914
-0.067877665,-0.2901679,-0.18527779
-0.09065234,-0.3791327,-0.2243365
0.037200484,0.30618608,-0.026289502
0.18550143,-0.15508291,0.026608897
0.04813798,0.029006904,-0.06652933
-0.036559064,0.2359395,0.01884207
-0.014688351,0.41159746,0.22223239
0.3234597,-0.47306785,0.04260268
-0.06574651,0.4115938,0.27659416
-0.07402472,-0.11746027,-0.0019614012
-0.07580004,-0.059629608,-0.0040173153
0.08957648,0.41156346,0.08134483
-0.15304323,0.411579,0.36316273
-0.071670875,-0.13917266,0.018531447
-0.065038204,-0.19799508,-0.03581101
0.16489425,-0.25919417,0.022029817
0.3307554,-0.4693287,0.06307789
-0.14184012,-0.45509118,0.21547586
-0.100304835,-0.3977009,0.16036925
-0.100470334,-0.34334895,0.18753754
0.010570461,0.3210519,0.0037826838
-0.07589481,-0.33388457,-0.20010902
-0.06506369,0.003301091,-0.045598514
-0.060668528,-0.031981688,0.0060327314
0.22879586,0.41154987,-0.08521083
-0.030898452,0.1568232,-0.04049131
-0.015716901,0.10694834,-0.06406436
-0.058315765,0.06142226,0.018300788
-0.077287845,-0.31206074,0.13000722
-0.08772979,-0.37835282,-0.18416378
-0.06691443,-0.186792,0.0320956
-0.0349135,-0.16431402,-0.06546336
0.1770805,-0.18844588,0.023717172
-0.078633465,0.019594898,0.022274818
0.22256821,-0.45795077,0.029365687
-0.057328023,0.05482503,-0.039667364
-0.063791476,-0.13627206,0.037436403
0.05644609,0.3586258,0.019599155
-0.08419317,-0.33078626,0.1391398
0.041946456,0.28087777,-0.002321706
0.019920714,0.28913897,0.038178887
0.024537608,-0.15861848,-0.070057526
0.12647873,0.4115884,0.058173843
-0.08951086,-0.42341873,-0.18800935
-0.06286245,-0.24323861,-0.12957728
0.037849203,0.2627188,0.015403621
-0.08538665,-0.25535175,0.14098744
-0.0675123,-0.23612599,0.11725778
-0.0482894,-0.24051383,0.091640964
0.06174387,0.35896885,0.0040512616
0.04568008,0.12397465,-0.039680984
0.23068376,-0.43449458,0.0304571
-0.06244493,0.099377714,-0.021737456
0.0101178875,-0.036762226,-0.061211538
-0.07156587,-0.11811438,-0.019032205
-0.08904717,-0.31436238,0.14565654
0.0077275666,0.14989704,-0.052058153
-0.03717825,0.2718143,0.020522151
-0.014097439,0.15873064,-0.048133392
-0.036585737,0.2550358,0.017753186
-0.09483856,-0.35964727,0.15321541
-0.19517156,0.4116097,0.43198094
0.3067156,0.4115647,-0.16113642
-0.07556505,-0.18400285,0.12815633
-0.06673706,-0.24114788,-0.17585458
-0.051152542,0.08009537,-0.02984808
-0.1521245,0.41155222,0.34262297
-0.016130757,-0.052115005,-0.058241732
-0.030673366,0.22059833,-0.02762491
-0.03510389,-0.13850385,-0.065297484
0.16633551,-0.20222732,0.022285704
0.30296806,-0.48850286,0.039890647
-0.0067575197,0.12264559,-0.06059594
-0.03769023,-0.17746443,0.07773791
0.19607738,-0.29214472,0.026089076
0.00416801,-0.04984401,-0.061511975
0.028447025,-0.21657626,-0.06949122
0.046869952,0.37562418,0.04773754
-0.07209969,0.030406026,0.03817177
-0.074849494,-0.15629621,-0.16202046
-0.04958547,0.03701146,-0.061501138
-0.023005076,0.24418591,-0.033742867
-0.03787879,-0.22965206,-0.07449254
-0.039585285,0.25422972,-0.01085743
-0.07344598,-0.15280181,0.011943761
-0.06602089,-0.22202583,0.035359185
0.2333266,0.41158333,-0.06600611
0.037531175,-0.13476965,-0.06370331
0.20915236,-0.45544964,0.04705005
-0.06600851,-0.062568486,0.04108645
-0.041459654,0.28853264,0.015447498
-0.11084019,0.41160348,0.33397692
-0.06111246,-0.05655701,-0.046030015
0.0056967256,0.41159615,0.19854186
-0.04983751,0.116650976,-0.038783316
-0.006621554,-0.15781337,-0.07406798
0.012558663,0.30556452,0.043810405
0.25487524,0.41156822,-0.10090596
-0.049668685,0.15968542,-0.0054061445
-0.014963584,0.17548853,-0.04423659
-0.06235903,-0.189154,0.11054819
-0.07124082,-0.14582025,-0.020439606
-0.086397864,-0.34384844,-0.18129194
-0.06286466,0.11596798,-0.008650151
-0.06560621,-0.15664646,0.03422993
0.16352908,-0.24217214,0.02186994
-0.048993267,-0.18022904,0.09784226
-0.106297724,-0.47055462,-0.22494903
-4.390311e-05,0.019800922,-0.08214236
0.18603632,0.41158602,-0.011046147
-0.0541898,0.07564511,0.031368643
-0.06517422,-0.21782319,-0.17574467
0.17062931,-0.3307647,0.02269827
0.029570026,0.41157627,0.15762842
0.009196566,0.22270563,-0.039991893
-0.057206992,-0.079199255,-0.04742547
-0.015658192,0.026892332,-0.08046055
-0.0857061,0.4115473,0.2655146
-0.014158676,0.22876425,-0.03869319
-0.048907034,-0.093782924,-0.05577142
0.01053636,0.04093181,-0.0772266
-0.055826806,0.13285376,-0.012268624
-0.06203303,0.11667301,0.011193642
-0.03902228,0.061272133,-0.047424078
0.25441414,0.41158187,-0.090512894
-0.23096119,0.41155845,0.43414697
-0.07633219,-0.29485372,0.12879363
-0.16015257,0.41160694,0.39128497
-0.051657584,-0.17458555,0.11968066
-0.09667919,-0.34210202,0.15572661
-0.22205992,0.4115445,0.41419837
0.035160303,0.03806333,-0.07162612
0.0074708033,-0.18089248,-0.07410704
0.0042467876,0.18521613,-0.04513993
-0.07365843,0.41154647,0.25152785
-0.17995796,-0.46637467,0.26881894
0.028641079,0.324444,0.040797394
-0.11580263,-0.40095705,0.1809872
-0.08361835,-0.31796035,-0.18873289
0.16979635,0.41157296,-0.002005588
-0.072804205,-0.17950965,-0.014855916
-0.041628353,-0.20006394,-0.0828251
-0.114468284,-0.46913564,0.17897183
-0.0066062575,0.09054539,-0.06601738
0.008569619,-0.20512556,-0.0741408
-0.0095815575,-0.07755611,-0.073956594
-0.07539356,-0.27797604,0.12760453
-0.09967002,-0.2993502,0.15985319
0.046395373,0.4115934,0.15124395
-0.07397009,-0.08334596,-0.009167444
-0.10080897,-0.49008223,-0.21280552
0.00307069,0.27985865,-0.010875178
-0.0046585794,0.31974676,0.048437566
0.21167119,-0.35062107,0.028067501
-0.0879775,-0.20874758,0.14459708
0.41304883,0.4155565,-0.2873596
0.19743301,-0.41760755,0.039636873
0.054599993,-0.05468811,-0.050990652
0.15814261,-0.29198354,0.0211013
-0.059206467,-0.2579238,-0.121472225
-0.048796117,-0.04175449,-0.040403657
-0.1288693,-0.4021238,0.21913224
-0.152895,-0.43772516,0.2302564
0.039619334,0.13801137,-0.039467145
0.055420067,0.41156563,0.12101968
0.052041154,0.33844492,-0.01471363
-0.05105999,-0.26417467,-0.1035095
-0.067523964,-0.2556263,-0.17739083
-0.03831426,0.12317675,-0.046941403
-0.093941204,-0.25693855,0.15237573
0.07279538,0.41159156,0.12056321
-0.014359645,0.2802829,0.03943263
-0.091794856,-0.22484666,0.1496284
0.072225004,0.41153753,0.08215918
-0.034813363,-0.17947933,-0.06555511
-0.07737054,-0.00071142643,0.0093700895
-0.112245604,-0.3616824,0.19252941
-0.111043245,-0.33613667,0.17488141
-0.07260078,-0.19461387,0.015285866
-0.17397283,0.41159436,0.39740822
-0.12749685,-0.39400375,0.19658306
0.28664407,-0.45125207,0.037788868
-0.03571536,0.23614441,-0.019582903
-0.06425352,0.09504977,0.015373879
0.047101744,0.3135812,-0.005528748
0.16219032,-0.22547874,0.021713106
-0.1255966,-0.48443523,-0.26749814
-0.023130387,0.12271012,-0.056447975
-0.14207366,-0.4958828,0.21564826
0.18388063,-0.26337132,0.024519913
0.03969801,0.24535674,-0.00056315673
0.19486852,-0.38427985,0.025826689
0.26524073,-0.45533046,0.034972776
-0.07394403,-0.056610715,0.016490983
0.04084047,0.28929317,0.013788776
0.019320361,0.23509446,0.034768995
-0.12625624,0.4115636,0.3222725
-0.12903431,-0.41325808,0.19856505
-0.14364626,0.41153833,0.3231881
-0.0424767,0.29915193,0.018038504
0.19132434,-0.3453262,0.025402362
-0.114735365,-0.43338025,-0.24362925
-0.08137297,-0.31825984,-0.17026871
0.150655,0.41154644,0.000702295
0.0031509125,0.29508308,-0.010839167
-0.12260527,-0.45086876,0.18987569
-0.0059785102,0.30934957,-0.006734149
-0.031305652,-0.07858172,-0.06657061
-0.080605805,-0.22284395,0.13474107
-0.116078384,-0.453051,-0.29132053
-0.09962931,-0.3707708,-0.21041688
-0.067163765,-0.09970443,0.031555194
0.31099814,-0.45397386,0.056426693
0.14167963,0.41156036,0.020823076
-0.0056122723,0.060325842,-0.06617588
-0.055093143,0.062337413,-0.023306413
0.23797834,0.4115426,-0.10070897
0.040266015,0.26300642,-0.0040935655
0.18627219,-0.19013225,0.024926443
-0.06042528,0.07612944,0.015342254
-0.07370775,-0.19864254,0.12562785
-0.013057693,-0.034248967,-0.060358215
-0.02397765,0.045307856,-0.07264255
-0.0747054,0.021396447,-0.03501085
-0.041404657,0.21910366,0.0018758649
-0.049376503,-0.18021706,-0.09993719
0.21141592,-0.39872816,0.027974047
-0.0424767,0.29915193,0.018038504
-0.02397765,0.045307856,-0.07264255
-0.016130757,-0.052115005,-0.058241732
0.00296751,0.260263,-0.0109215565
-0.06299983,-0.21248002,-0.039395794
-0.08419317,-0.33078626,0.1391398
0.26801932,-0.41375428,0.047532007
-0.060668528,-0.031981688,0.0060327314
0.035160303,0.03806333,-0.07162612
-0.014158676,0.22876425,-0.03869319
0.019559275,0.18569525,-0.040962532
-0.042567756,0.059379604,0.04888939
-0.22205992,0.4115445,0.41419837
0.19074515,-0.39760825,0.035317395
-0.09256078,-0.2796912,0.15743919
-0.011085974,0.41156968,0.19827124
-0.05960665,-0.27385512,-0.12232387
-0.16533923,-0.45352274,0.2587781
-0.041404657,0.21910366,0.0018758649
-0.05955934,-0.05390714,0.008241764
-0.004536053,0.31491202,0.010892873
-0.032473497,0.17651434,-0.0330998
-0.05788958,-0.037870586,0.025116706
-0.051654875,-0.17012048,-0.14898662
0.31483778,0.41155058,-0.18031542
-0.07209969,0.030406026,0.03817177
0.16352908,-0.24217214,0.02186994
-0.063514546,0.029859275,0.05191205
0.0400904,0.3215853,-0.031278774
-0.07344598,-0.15280181,0.011943761
-0.062441524,-0.22794433,-0.12867872
0.2115576,0.41155759,-0.06034996
0.030513711,-0.05452068,-0.060378652
-0.060092114,0.07940752,-0.00424849
-0.11716925,-0.47989392,-0.24891527
0.027024815,0.07290016,-0.057397876
-0.062331688,-0.041172966,-0.010974127
0.026172135,0.20004332,-0.034944247
0.26798362,-0.4774863,0.035307802
-0.06576309,-0.27820745,-0.18279862
-0.042567756,0.059379604,0.04888939
0.20955472,0.411578,-0.04331558
-0.04958547,0.03701146,-0.061501138
-0.05960665,-0.27385512,-0.12232387
-0.069556616,-0.0925135,-0.026334386
-0.063514546,0.029859275,0.05191205
-0.095295444,-0.46106336,-0.20068175
-0.031584755,-0.030662324,-0.05088541
0.008569619,-0.20512556,-0.0741408
0.2333266,0.41158333,-0.06600611
-0.051657584,-0.17458555,0.11968066
-0.0095815575,-0.07755611,-0.073956594
0.04795654,0.35918358,0.036636088
0.061397444,-0.22578983,-0.048598524
-0.06465582,-0.15774538,-0.17901509
0.22219215,-0.49927506,0.047913514
0.038842026,0.41155297,0.13054907
0.035160303,0.03806333,-0.07162612
-0.03166552,-0.1014684,-0.06719914
-0.031305652,-0.07858172,-0.06657061
-0.08872341,-0.17889945,0.14569327
-0.09175771,0.41155457,0.27746677
0.04614885,0.32440183,0.016532617
-0.11739718,-0.4303672,-0.2624106
-0.12736824,-0.4720214,0.19614662
-0.0675123,-0.23612599,0.11725778
0.11564895,0.41156167,0.0510604
-0.005469884,0.14209735,-0.05447917
-0.05960665,-0.27385512,-0.12232387
0.12647873,0.4115884,0.058173843
-0.03455448,-0.21870683,-0.065792605
-0.04958547,0.03701146,-0.061501138
0.039619334,0.13801137,-0.039467145
-0.20987989,0.41159728,0.43912578
0.02008802,0.2965407,-0.040939264
-0.073668495,0.04562039,0.019901471
-0.032473497,0.17651434,-0.0330998
0.22355537,-0.49792877,0.034602825
0.047300003,-0.22312644,-0.060032733
-0.051117923,-0.2231022,0.05588657
-0.07606521,-0.1741445,-0.15883
-0.013017143,-0.12983578,-0.07319056
0.00416801,-0.04984401,-0.061511975
-0.028558226,0.41154355,0.19916755
-0.06600851,-0.062568486,0.04108645
0.1497226,0.41158742,0.031159034
-0.03571536,0.23614441,-0.019582903
-0.13472345,0.41157767,0.34188375
-0.077287845,-0.31206074,0.13000722
-0.049185827,-0.19593355,-0.055784963
-0.014158676,0.22876425,-0.03869319
0.11564895,0.41156167,0.0510604
0.2539805,-0.45190108,0.033497505
0.04343302,0.29851696,-0.009023921
-0.100470334,-0.34334895,0.18753754
0.015647255,0.009301063,-0.07943827
-0.03769023,-0.17746443,0.07773791
-0.09427386,-0.39422166,-0.23578426
0.26327834,0.4115542,-0.1204267
-0.036559064,0.2359395,0.01884207
-0.058245037,-0.16020921,-0.16397133
-0.06299983,-0.21248002,-0.039395794
-0.031584755,-0.030662324,-0.05088541
0.008569619,-0.20512556,-0.0741408
-0.11767058,-0.48947573,-0.2500041
-0.014359645,0.2802829,0.03943263
-0.03571536,0.23614441,-0.019582903
0.34950256,0.41156173,-0.21080236
-0.05150627,0.14159302,0.017261133
-0.055411145,0.044642396,0.053265255
0.26801932,-0.41375428,0.047532007
-0.05955934,-0.05390714,0.008241764
-0.049376503,-0.18021706,-0.09993719
0.046869952,0.37562418,0.04773754
0.22256821,-0.45795077,0.029365687
0.19607738,-0.29214472,0.026089076
-0.032473497,0.17651434,-0.0330998
-0.09286024,-0.24073794,0.15098615
-0.0739364,-0.16877295,0.13411735
-0.014097439,0.15873064,-0.048133392
0.0065096808,0.26212406,-0.041256543
-0.006621554,-0.15781337,-0.07406798
-0.07344598,-0.15280181,0.011943761
0.14167963,0.41156036,0.020823076
-0.07297017,-0.19525194,-0.0143474955
-0.14184012,-0.45509118,0.21547586
0.34950256,0.41156173,-0.21080236
-0.03571536,0.23614441,-0.019582903
-0.014963584,0.17548853,-0.04423659
0.04614885,0.32440183,0.016532617
0.00296751,0.260263,-0.0109215565
0.047300003,-0.22312644,-0.060032733
0.04343302,0.29851696,-0.009023921
-0.1288693,-0.4021238,0.21913224
-0.06235903,-0.189154,0.11054819
-0.030673366,0.22059833,-0.02762491
-0.082274534,-0.27387628,-0.1742533
-0.03225078,-0.05419047,-0.06698255
0.30296806,-0.48850286,0.039890647
-0.005469884,0.14209735,-0.05447917
-0.06904675,-0.21305029,0.11937581
-0.011085974,0.41156968,0.19827124
-0.059153534,-0.17121667,0.13701299
-0.037694458,0.18524817,0.025293145
-0.074849494,-0.15629621,-0.16202046
-0.093941204,-0.25693855,0.15237573
-0.05960665,-0.27385512,-0.12232387
-4.390311e-05,0.019800922,-0.08214236
0.26845706,0.4115809,-0.10683273
0.34248564,0.4115758,-0.19286454
0.21141592,-0.39872816,0.027974047
0.107255146,0.41158926,0.080515884
0.17062931,-0.3307647,0.02269827
-0.07365843,0.41154647,0.25152785
-0.031290587,0.41157094,0.22174032
-0.047493674,0.09924456,-0.04571846
-0.04488616,0.16616538,0.019635163
-0.063791476,-0.13627206,0.037436403
-0.069342464,-0.22947069,-0.038959034
-0.011211828,0.26235926,-0.0400117
-0.082274534,-0.27387628,-0.1742533
-0.023130387,0.12271012,-0.056447975
-0.0725137,-0.10015419,0.015209823
-0.082274534,-0.27387628,-0.1742533
-0.11917995,-0.49068832,0.18517894
-0.048993267,-0.18022904,0.09784226
-0.07365843,0.41154647,0.25152785
0.04614885,0.32440183,0.016532617
-0.04627883,-0.23166005,-0.09302167
0.0077275666,0.14989704,-0.052058153
-0.0541898,0.07564511,0.031368643
0.283718,-0.42953628,0.03743434
0.025435274,0.11184194,-0.059224755
-0.032936543,-0.16228607,-0.08825484
0.03677551,0.28027186,-0.019253345
0.2625591,-0.43366906,0.034645177
-0.031290587,0.41157094,0.22174032
-0.07085018,0.0366998,-0.036904357
0.0036977667,0.108006604,-0.06594402
-0.04954319,0.41155833,0.23318897
-0.07606521,-0.1741445,-0.15883
0.03665229,0.16850246,-0.031669877
-0.0675123,-0.23612599,0.11725778
0.0519429,0.34160662,0.0155092515
-0.115637265,-0.4200394,0.18070216
-0.04895037,-0.25665048,0.09246805
-0.06299983,-0.21248002,-0.039395794
0.18346418,-0.37684357,0.030558629
-0.12784816,-0.437223,0.19690381
-0.034049932,-0.2688089,-0.06594567
-0.043273248,-0.056431025,0.06265325
-0.03455448,-0.21870683,-0.065792605
0.22256821,-0.45795077,0.029365687
-0.069018245,-0.17918645,-0.1455157
0.34950256,0.41156173,-0.21080236
0.3205119,0.41157728,-0.16732787
-0.055411145,0.044642396,0.053265255
-0.09175771,0.41155457,0.27746677
-0.093941204,-0.25693855,0.15237573
-0.1521245,0.41155222,0.34262297
-0.07297017,-0.19525194,-0.0143474955
0.035160303,0.03806333,-0.07162612
0.027233291,-0.19209701,-0.06936978
-0.022910614,0.31112835,0.040159173
-0.07535626,-0.26139572,-0.1571037
-0.07590394,-0.27706856,-0.1582734
0.0064014453,-0.15730903,-0.07407414
-0.051654875,-0.17012048,-0.14898662
0.0021557666,0.2625918,0.040421687
-0.013714512,-0.101308055,-0.07295273
-0.053641476,0.10244747,0.037410222
-0.09286024,-0.24073794,0.15098615
0.18550143,-0.15508291,0.026608897
0.030191256,0.30451238,0.034144703
-0.055411145,0.044642396,0.053265255
0.02841643,-0.12170051,-0.06787209
0.02588055,0.2621649,-0.03317868
-0.08904717,-0.31436238,0.14565654
-0.07661877,-0.23053086,-0.022147857
0.04084047,0.28929317,0.013788776
-0.12736824,-0.4720214,0.19614662
-0.06506369,0.003301091,-0.045598514
-0.06515923,-0.20709527,0.035162937
0.00307069,0.27985865,-0.010875178
-0.14033106,-0.47491425,0.21339893
-0.103331156,-0.45162496,-0.21843857
0.16633551,-0.20222732,0.022285704
-0.07260078,-0.19461387,0.015285866
-0.07085018,0.0366998,-0.036904357
0.24592815,-0.47589555,0.03241236
-0.04983751,0.116650976,-0.038783316
-0.041404657,0.21910366,0.0018758649
-0.063791476,-0.13627206,0.037436403
0.03969801,0.24535674,-0.00056315673
-0.06878354,-0.08214174,0.028730381
-0.051657584,-0.17458555,0.11968066
-0.030898452,0.1568232,-0.04049131
0.0062619974,0.20042647,-0.0430429
-0.043273248,-0.056431025,0.06265325
-0.079705454,-0.35342047,-0.21005918
0.02365475,0.36354738,0.05789639
-0.013057693,-0.034248967,-0.060358215
-0.16533923,-0.45352274,0.2587781
-0.1289682,-0.49290937,0.19820629
-0.041628353,-0.20006394,-0.0828251
0.05644609,0.3586258,0.019599155
0.3307554,-0.4693287,0.06307789
0.28964755,-0.473482,0.038158048
-0.07556505,-0.18400285,0.12815633
0.011225113,0.07751148,-0.060874116
0.0021557666,0.2625918,0.040421687
-0.08137297,-0.31825984,-0.17026871
-0.065821394,-0.19037214,-0.17708167
-0.15198453,-0.42779368,0.22908798
-0.065038204,-0.19799508,-0.03581101
-0.12736824,-0.4720214,0.19614662
-0.13333648,-0.47948915,-0.28458163
-0.09256078,-0.2796912,0.15743919
-0.004536053,0.31491202,0.010892873
0.25441414,0.41158187,-0.090512894
0.02931727,0.34012428,0.045180377
-0.030673366,0.22059833,-0.02762491
-0.0056122723,0.060325842,-0.06617588
-0.07215992,-0.21642521,0.017029196
-0.049143627,-0.18049626,-0.055782877
-0.09609478,-0.4803961,-0.20240977
-0.060668528,-0.031981688,0.0060327314
0.18388063,-0.26337132,0.024519913
-0.034813363,-0.17947933,-0.06555511
-0.22362891,0.41649935,0.44973543
0.062286187,0.36909088,0.02074115
-0.07096425,-0.17194419,0.021320043
-0.15521698,-0.46305758,0.23326242
-0.116078384,-0.453051,-0.29132053
0.1598178,0.41158703,0.01942607
-0.07365843,0.41154647,0.25152785
-0.030513179,0.10479275,-0.05849932
-0.051956467,0.060748182,0.0345907
-0.07603214,-0.20850387,-0.17093864
0.12647873,0.4115884,0.058173843
-0.042817246,0.20304203,0.0012964574
-0.06676864,-0.16093107,-0.032662574
0.019532911,-0.059838753,-0.07478516
-0.039585285,0.25422972,-0.01085743
0.04343302,0.29851696,-0.009023921
-0.062331688,-0.041172966,-0.010974127
0.019960593,0.25528318,0.034798402
-0.03225078,-0.05419047,-0.06698255
-0.19286391,0.41154224,0.3803122
-0.20987989,0.41159728,0.43912578
-0.07398319,-0.08475085,0.0072992146
-0.074849494,-0.15629621,-0.16202046
-0.028558226,0.41154355,0.19916755
0.09883581,0.41154933,0.060879376
-0.037694458,0.18524817,0.025293145
-0.028558226,0.41154355,0.19916755
-0.031305652,-0.07858172,-0.06657061
-0.034711316,-0.19494045,-0.06564872
-0.014688351,0.41159746,0.22223239
0.29977766,-0.46584865,0.039497375
-0.05678746,-0.028988693,-0.016819535
-0.18486424,0.4116089,0.42000264
-0.10829695,0.4115758,0.31118846
0.18346418,-0.37684357,0.030558629
-0.015658192,0.026892332,-0.08046055
-0.07590394,-0.27706856,-0.1582734
0.007930315,0.13358065,-0.056928046
-0.069018245,-0.17918645,-0.1455157
-0.11389651,-0.4563486,-0.24173762
-0.11084019,0.41160348,0.33397692
-0.10934315,-0.35358244,0.17255254
0.02841643,-0.12170051,-0.06787209
-0.078187056,-0.34279323,-0.1631671
0.23797834,0.4115426,-0.10070897
-0.06515923,-0.20709527,0.035162937
0.072225004,0.41153753,0.08215918
0.040266015,0.26300642,-0.0040935655
-0.06517422,-0.21782319,-0.17574467
0.026003461,0.14129858,-0.04835515
-0.05955934,-0.05390714,0.008241764
-0.06878354,-0.08214174,0.028730381
-0.058315765,0.06142226,0.018300788
-0.03225078,-0.05419047,-0.06698255
0.047024515,0.05064469,-0.0564772
0.20215036,0.41158527,-0.0297741
0.38932958,0.4115729,-0.2473054
-0.032356437,0.0151831,-0.07570253
0.028152883,-0.08633529,-0.06901611
0.18003397,-0.22094502,0.024068553
-0.013057693,-0.034248967,-0.060358215
-0.06518539,0.051015984,0.032811876
-0.112245604,-0.3616824,0.19252941
-0.17301445,-0.4822069,0.25689647
-0.015794028,0.20062424,-0.04034513
-0.0655003,-0.11774154,0.034456205
-0.014688351,0.41159746,0.22223239
0.18388063,-0.26337132,0.024519913
0.33250123,0.4115764,-0.18126114
0.19607738,-0.29214472,0.026089076
-0.16880251,0.41156682,0.37167853
-0.013714512,-0.101308055,-0.07295273
0.0519429,0.34160662,0.0155092515
0.019532911,-0.059838753,-0.07478516
0.30521557,-0.4481474,0.045308422
0.029570026,0.41157627,0.15762842
0.21167119,-0.35062107,0.028067501
-0.049376503,-0.18021706,-0.09993719
0.2333266,0.41158333,-0.06600611
-0.06676864,-0.16093107,-0.032662574
0.0021557666,0.2625918,0.040421687
-0.013714512,-0.101308055,-0.07295273
0.15814261,-0.29198354,0.0211013
0.042100478,0.30601645,0.017085198
0.18472882,-0.17423314,0.024733188
-0.080605805,-0.22284395,0.13474107
-0.049143627,-0.18049626,-0.055782877
0.047024515,0.05064469,-0.0564772
-0.17995796,-0.46637467,0.26881894
0.22535425,-0.4853665,0.029699346
0.2539805,-0.45190108,0.033497505
-0.07409947,-0.164972,-0.00524815
-0.07715866,0.043103673,0.0015376923
0.18627219,-0.19013225,0.024926443
-0.059000622,0.11576239,0.023848314
-0.13034226,0.41160476,0.35664144
-0.049041685,-0.14317521,-0.055777844
-0.16015257,0.41160694,0.39128497
-0.09483856,-0.35964727,0.15321541
-0.12673974,-0.38452265,0.19560714
-0.06517422,-0.21782319,-0.17574467
-0.072013125,-0.1233143,0.017181696
-0.051657584,-0.17458555,0.11968066
-0.07085018,0.0366998,-0.036904357
-0.049668685,0.15968542,-0.0054061445
0.037200484,0.30618608,-0.026289502
-0.15429321,-0.48828948,0.23194638
-0.051152542,0.08009537,-0.02984808
-0.10080897,-0.49008223,-0.21280552
-0.070641294,-0.21246506,-0.02316877
-0.11917995,-0.49068832,0.18517894
0.37240228,0.41157383,-0.2276324
0.05644609,0.3586258,0.019599155
-0.07633219,-0.29485372,0.12879363
0.019960593,0.25528318,0.034798402
-0.067163765,-0.09970443,0.031555194
-0.15306033,-0.44497356,0.25512752
-0.023062598,0.32975087,0.04717072
-0.07370775,-0.19864254,0.12562785
-0.032473497,0.17651434,-0.0330998
-0.13034226,0.41160476,0.35664144
0.030191256,0.30451238,0.034144703
-0.10846571,-0.41389182,-0.2484877
-0.1362127,-0.423043,0.23822659
-0.0066062575,0.09054539,-0.06601738
-0.14033106,-0.47491425,0.21339893
-0.036696244,0.21864668,0.019698206
-0.078633465,0.019594898,0.022274818
-0.06042528,0.07612944,0.015342254
-0.06904675,-0.21305029,0.11937581
-0.1521245,0.41155222,0.34262297
-0.111043245,-0.33613667,0.17488141
0.011225113,0.07751148,-0.060874116
-0.09213101,-0.34171346,-0.1970216
-0.060668528,-0.031981688,0.0060327314
0.04168025,-0.15551566,-0.061319362
-0.08047734,-0.29376888,-0.16833004
-0.06487415,-0.18243678,-0.03603202
-0.032596797,0.116167165,0.0542011
-0.057328023,0.05482503,-0.039667364
-0.03902228,0.061272133,-0.047424078
-0.10660305,-0.43315357,-0.22568937
0.02008802,0.2965407,-0.040939264
-0.15429321,-0.48828948,0.23194638
-0.100304835,-0.3977009,0.16036925
0.02841643,-0.12170051,-0.06787209
-0.09213101,-0.34171346,-0.1970216
0.029570026,0.41157627,0.15762842
0.00416801,-0.04984401,-0.061511975
-0.06576309,-0.27820745,-0.18279862
-0.042817246,0.20304203,0.0012964574
-0.069342464,-0.22947069,-0.038959034
-0.077287845,-0.31206074,0.13000722
-0.09286024,-0.24073794,0.15098615
0.04168025,-0.15551566,-0.061319362
0.0020076775,0.35173464,0.05701023
-0.030406129,0.16808407,0.037995692
-0.051801905,-0.22542648,0.09636795
-0.014688351,0.41159746,0.22223239
-0.03571536,0.23614441,-0.019582903
-0.048796117,-0.04175449,-0.040403657
-0.058315765,0.06142226,0.018300788
-0.03787879,-0.22965206,-0.07449254
-0.11580263,-0.40095705,0.1809872
-0.10981347,-0.43716633,-0.27386832
-0.07209969,0.030406026,0.03817177
-0.06598633,0.09774308,-0.0010492379
-0.08872341,-0.17889945,0.14569327
0.00307069,0.27985865,-0.010875178
0.008569619,-0.20512556,-0.0741408
-0.03906838,0.27807513,-0.015361936
-0.098487064,-0.32487693,0.15818971
-0.09587323,-0.32164076,0.17807943
-0.077287845,-0.31206074,0.13000722
-0.032596797,0.116167165,0.0542011
-0.09105637,0.41158167,0.29618675
-0.05150627,0.14159302,0.017261133
-0.09609478,-0.4803961,-0.20240977
0.013080393,-0.13637978,-0.073101
0.3067156,0.4115647,-0.16113642
-0.08137297,-0.31825984,-0.17026871
0.03677551,0.28027186,-0.019253345
-0.07990619,-0.23240873,-0.001365949
0.3217342,-0.4617626,0.04238729
0.019920714,0.28913897,0.038178887
0.009759904,0.28022552,0.03997288
0.25924003,-0.4963945,0.03413769
-0.07589481,-0.33388457,-0.20010902
-0.04789489,-0.05741402,-0.06010914
0.19743301,-0.41760755,0.039636873
-0.06515923,-0.20709527,0.035162937
-0.1255966,-0.48443523,-0.26749814
-0.07136923,-0.30300486,-0.14822733
-0.07370775,-0.19864254,0.12562785
-0.08538665,-0.25535175,0.14098744
0.30651325,0.4115782,-0.15105946
-0.05955934,-0.05390714,0.008241764
-0.03225078,-0.05419047,-0.06698255
-0.06042528,0.07612944,0.015342254
-0.053551763,-0.053857304,0.035817895
0.3205119,0.41157728,-0.16732787
-0.06676864,-0.16093107,-0.032662574
0.21879974,-0.42080355,0.028918788
0.18563741,0.41155863,-0.030240113
0.18388063,-0.26337132,0.024519913
0.04343302,0.29851696,-0.009023921
0.01053636,0.04093181,-0.0772266
0.047024515,0.05064469,-0.0564772
-0.028182548,0.26162684,-0.030085446
-0.02566516,-0.16200073,0.08816905
-0.049185827,-0.19593355,-0.055784963
0.22879586,0.41154987,-0.08521083
-0.044083625,0.18527144,0.010044062
-0.11616603,-0.3806535,0.2064879
0.2890782,0.41155243,-0.15039447
-0.09213101,-0.34171346,-0.1970216
-0.12625624,0.4115636,0.3222725
0.18472882,-0.17423314,0.024733188
0.28664407,-0.45125207,0.037788868
-0.06465582,-0.15774538,-0.17901509
-0.034813363,-0.17947933,-0.06555511
0.25487524,0.41156822,-0.10090596
0.107255146,0.41158926,0.080515884
-0.06111246,-0.05655701,-0.046030015
-0.0056122723,0.060325842,-0.06617588
-0.05464183,0.018219559,-0.061082266
-0.032596797,0.116167165,0.0542011
-0.045801107,-0.027937546,-0.037909538
-0.13472345,0.41157767,0.34188375
-0.060385246,-0.20386654,0.107862875
-0.05955934,-0.05390714,0.008241764
-0.0975214,-0.41461563,-0.20568827
-0.059153534,-0.17121667,0.13701299
0.030513711,-0.05452068,-0.060378652
-0.05788958,-0.037870586,0.025116706
-0.0059785102,0.30934957,-0.006734149
-0.080605805,-0.22284395,0.13474107
-0.05452057,0.4115862,0.25862297
-0.013005226,-0.058904357,-0.076228365
-0.14781046,0.411606,0.3769418
-0.03769402,-0.16460133,0.07977962
-0.072804205,-0.17950965,-0.014855916
-0.07215992,-0.21642521,0.017029196
0.030513711,-0.05452068,-0.060378652
0.19074515,-0.39760825,0.035317395
-0.0857061,0.4115473,0.2655146
0.038842026,0.41155297,0.13054907
0.04343302,0.29851696,-0.009023921
-0.10660305,-0.43315357,-0.22568937
0.061397444,-0.22578983,-0.048598524
0.23797834,0.4115426,-0.10070897
-0.07633219,-0.29485372,0.12879363
-0.09213101,-0.34171346,-0.1970216
-0.078633465,0.019594898,0.022274818
0.037193313,0.23482005,0.014794007
0.029570026,0.41157627,0.15762842
-0.07297017,-0.19525194,-0.0143474955
0.0101178875,-0.036762226,-0.061211538
0.025435274,0.11184194,-0.059224755
0.19743301,-0.41760755,0.039636873
0.1770805,-0.18844588,0.023717172
-0.041398108,-0.18518715,-0.082350165
-0.115637265,-0.4200394,0.18070216
-0.0349135,-0.16431402,-0.06546336
-0.079705454,-0.35342047,-0.21005918
-0.04615824,0.14160328,-0.029062131
-0.051152542,0.08009537,-0.02984808
-0.021690562,0.079826795,-0.05586292
0.14167963,0.41156036,0.020823076
-0.015716901,0.10694834,-0.06406436
0.08293803,0.41159093,0.108775966
-0.17995796,-0.46637467,0.26881894
-0.10080897,-0.49008223,-0.21280552
-0.03769402,-0.16460133,0.07977962
0.0036977667,0.108006604,-0.06594402
-0.030406129,0.16808407,0.037995692
-0.036585737,0.2550358,0.017753186
-0.014570158,0.28134078,-0.038615547
0.17049688,-0.3442688,0.028444985
-0.12625624,0.4115636,0.3222725
0.20215036,0.41158527,-0.0297741
-0.067523964,-0.2556263,-0.17739083
-0.1362127,-0.423043,0.23822659
-0.060385246,-0.20386654,0.107862875
-0.0059785102,0.30934957,-0.006734149
-0.065038204,-0.19799508,-0.03581101
-0.078633465,0.019594898,0.022274818
-0.069556616,-0.0925135,-0.026334386
-0.006621554,-0.15781337,-0.07406798
-0.09587323,-0.32164076,0.17807943
-0.05960665,-0.27385512,-0.12232387
0.010709367,0.27929989,-0.041342184
-0.013017143,-0.12983578,-0.07319056
-0.03906838,0.27807513,-0.015361936
0.08293803,0.41159093,0.108775966
0.026172135,0.20004332,-0.034944247
-0.06409736,-0.10898042,-0.037073314
-0.06691443,-0.186792,0.0320956
-0.06203303,0.11667301,0.011193642
-0.05960665,-0.27385512,-0.12232387
-0.15429321,-0.48828948,0.23194638
-0.07397009,-0.08334596,-0.009167444
-0.11616603,-0.3806535,0.2064879
0.16920091,-0.31234077,0.022533078
-0.071778804,-0.15906382,0.15410931
-0.051152542,0.08009537,-0.02984808
-0.008627091,0.29642287,0.007679433
-0.048982974,-0.12164685,-0.05577502
-0.04895037,-0.25665048,0.09246805
-0.117590025,0.41153637,0.29294592
-0.10573246,-0.4150116,-0.2238014
-0.20535724,0.4115698,0.41412655
-0.09024839,-0.4420546,-0.18958947
-0.0747054,0.021396447,-0.03501085
-0.0057588913,-0.18120511,-0.07410046
-0.03181895,0.05746399,-0.057823133
-0.062331688,-0.041172966,-0.010974127
-0.10981347,-0.43716633,-0.27386832
-0.0815629,-0.2386891,0.13596082
0.21167119,-0.35062107,0.028067501
-0.05955934,-0.05390714,0.008241764
-0.031584755,-0.030662324,-0.05088541
0.07279538,0.41159156,0.12056321
0.00296751,0.260263,-0.0109215565
-0.10981347,-0.43716633,-0.27386832
0.00307069,0.27985865,-0.010875178
-0.078784056,-0.36002254,-0.1644487
-0.051654875,-0.17012048,-0.14898662
0.02588055,0.2621649,-0.03317868
-0.023005076,0.24418591,-0.033742867
-0.05955934,-0.05390714,0.008241764
-0.028973525,0.41159844,0.23883407
-0.116078384,-0.453051,-0.29132053
0.04343302,0.29851696,-0.009023921
-0.12903431,-0.41325808,0.19856505
-0.13034226,0.41160476,0.35664144
-0.08137297,-0.31825984,-0.17026871
-0.07124082,-0.14582025,-0.020439606
0.06550778,0.042201594,-0.04191042
0.0027411843,0.41155523,0.17247206
-0.074059956,-0.13992082,-0.00079866516
-0.1697433,0.41154036,0.35347748
-0.0857061,0.4115473,0.2655146
-0.098487064,-0.32487693,0.15818971
0.0126420325,0.32229817,0.04744714
0.052732486,0.057686575,-0.041771926
-0.049376503,-0.18021706,-0.09993719
-0.152895,-0.43772516,0.2302564
0.0042543197,0.291268,-0.042423975
-0.062331688,-0.041172966,-0.010974127
-0.08538665,-0.25535175,0.14098744
-0.12673974,-0.38452265,0.19560714
0.34950256,0.41156173,-0.21080236
-0.100470334,-0.34334895,0.18753754
-0.05955934,-0.05390714,0.008241764
-0.038184203,-0.25345117,-0.0751175
-0.07124082,-0.14582025,-0.020439606
-0.053551763,-0.053857304,0.035817895
-0.014359645,0.2802829,0.03943263
-0.070868805,-0.24508853,-0.14723916
0.107255146,0.41158926,0.080515884
-0.07013901,-0.22241677,-0.14567168
-0.09213101,-0.34171346,-0.1970216
-0.19286391,0.41154224,0.3803122
0.0021557666,0.2625918,0.040421687
-0.096778914,-0.41046375,-0.25024632
-0.08706539,-0.36093992,-0.18273388
0.2539805,-0.45190108,0.033497505
-0.042817246,0.20304203,0.0012964574
-0.09286024,-0.24073794,0.15098615
-0.04113283,0.039466113,0.06769999
-0.09601559,-0.37816057,0.15472163
-0.067523964,-0.2556263,-0.17739083
0.19486852,-0.38427985,0.025826689
-0.03276049,-0.053951405,-0.052021626
-0.12625624,0.4115636,0.3222725
-0.08772979,-0.37835282,-0.18416378
-0.1521245,0.41155222,0.34262297
-0.05678746,-0.028988693,-0.016819535
-0.10469143,-0.417652,0.16613263
0.028196013,0.0948999,-0.060071606
-0.04203767,0.28001767,0.002701228
-0.03769023,-0.17746443,0.07773791
-0.19286391,0.41154224,0.3803122
-0.09483856,-0.35964727,0.15321541
0.0021557666,0.2625918,0.040421687
0.04568008,0.12397465,-0.039680984
-0.0424767,0.29915193,0.018038504
0.046869952,0.37562418,0.04773754
-0.065038204,-0.19799508,-0.03581101
0.046395373,0.4115934,0.15124395
0.07279538,0.41159156,0.12056321
-0.14207366,-0.4958828,0.21564826
0.009223084,0.23922026,-0.039546616
-0.074849494,-0.15629621,-0.16202046
-0.0673548,-0.25966746,-0.1394454
-0.08651655,-0.40048268,-0.18144889
-0.03276049,-0.053951405,-0.052021626
-0.041404657,0.21910366,0.0018758649
-0.07409947,-0.164972,-0.00524815
-0.12736824,-0.4720214,0.19614662
0.18388063,-0.26337132,0.024519913
-0.10469143,-0.417652,0.16613263
-0.07278785,0.047206525,-0.019460738
-0.086397864,-0.34384844,-0.18129194
0.18003397,-0.22094502,0.024068553
0.23797834,0.4115426,-0.10070897
-0.11917995,-0.49068832,0.18517894
0.28549233,0.4115797,-0.12663014
-0.049668685,0.15968542,-0.0054061445
0.08957648,0.41156346,0.08134483
0.04343302,0.29851696,-0.009023921
-0.072804205,-0.17950965,-0.014855916
-0.051956467,0.060748182,0.0345907
0.01053636,0.04093181,-0.0772266
-0.0047397306,0.30288544,0.045051455
-0.048993267,-0.18022904,0.09784226
0.22199652,-0.35330078,0.029416839
0.24592815,-0.47589555,0.03241236
-0.07054379,-0.074738264,-0.022524154
0.025435274,0.11184194,-0.059224755
-0.072804205,-0.17950965,-0.014855916
-0.06576309,-0.27820745,-0.18279862
-0.12260527,-0.45086876,0.18987569
-0.060092114,0.07940752,-0.00424849
-0.06286245,-0.24323861,-0.12957728
0.021988804,0.41159502,0.17960805
-0.070868805,-0.24508853,-0.14723916
0.00296751,0.260263,-0.0109215565
-0.098487064,-0.32487693,0.15818971
-0.0879775,-0.20874758,0.14459708
-0.06439988,-0.13756362,-0.03666836
-0.039585285,0.25422972,-0.01085743
-0.04954319,0.41155833,0.23318897
-0.07402472,-0.11746027,-0.0019614012
-0.16533923,-0.45352274,0.2587781
-0.08538665,-0.25535175,0.14098744
0.4102188,0.41157132,-0.27158102
0.17049688,-0.3442688,0.028444985
-0.06465582,-0.15774538,-0.17901509
-0.0739364,-0.16877295,0.13411735
0.28549233,0.4115797,-0.12663014
0.04813798,0.029006904,-0.06652933
0.30651325,0.4115782,-0.15105946
-0.060092114,0.07940752,-0.00424849
0.05401357,0.3413108,-0.00298309
-0.034049932,-0.2688089,-0.06594567
0.3205119,0.41157728,-0.16732787
-0.16533923,-0.45352274,0.2587781
0.41304883,0.4155565,-0.2873596
-0.08904717,-0.31436238,0.14565654
0.16979635,0.41157296,-0.002005588
0.21141592,-0.39872816,0.027974047
0.00296751,0.260263,-0.0109215565
0.34248564,0.4115758,-0.19286454
0.046395373,0.4115934,0.15124395
-0.05788958,-0.037870586,0.025116706
-0.12903431,-0.41325808,0.19856505
-0.06286245,-0.24323861,-0.12957728
-0.031305652,-0.07858172,-0.06657061
-0.116078384,-0.453051,-0.29132053
-0.06409736,-0.10898042,-0.037073314
0.0042543197,0.291268,-0.042423975
0.08293803,0.41159093,0.108775966
-0.09587323,-0.32164076,0.17807943
0.061397444,-0.22578983,-0.048598524
-0.050017457,-0.17518523,-0.12172661
0.041946456,0.28087777,-0.002321706
-0.04983751,0.116650976,-0.038783316
0.25924003,-0.4963945,0.03413769
-0.059206467,-0.2579238,-0.121472225
-0.03510389,-0.13850385,-0.065297484
-0.055411145,0.044642396,0.053265255
0.2890782,0.41155243,-0.15039447
-0.05464183,0.018219559,-0.061082266
-0.07412228,-0.17889461,0.0012176278
-0.065038204,-0.19799508,-0.03581101
-0.067877665,-0.2901679,-0.18527779
-0.074059956,-0.13992082,-0.00079866516
0.33250123,0.4115764,-0.18126114
0.2625591,-0.43366906,0.034645177
0.16979635,0.41157296,-0.002005588
-0.015658192,0.026892332,-0.08046055
-0.0673548,-0.25966746,-0.1394454
-0.0655995,0.41153264,0.2326022
-0.07278785,0.047206525,-0.019460738
0.037849203,0.2627188,0.015403621
-0.0725137,-0.10015419,0.015209823
0.037531175,-0.13476965,-0.06370331
-0.041459654,0.28853264,0.015447498
0.21365498,-0.37014234,0.028305074
-0.015794028,0.20062424,-0.04034513
-0.032356437,0.0151831,-0.07570253
-0.09601559,-0.37816057,0.15472163
0.3205119,0.41157728,-0.16732787
0.36623615,0.41154706,-0.24001707
0.021988804,0.41159502,0.17960805
-0.06518539,0.051015984,0.032811876
-0.09967002,-0.2993502,0.15985319
-0.19286391,0.41154224,0.3803122
-0.06310474,-0.2593238,0.11129949
0.26327834,0.4115542,-0.1204267
-0.07136923,-0.30300486,-0.14822733
-0.07156587,-0.11811438,-0.019032205
0.024537608,-0.15861848,-0.070057526
-0.051117923,-0.2231022,0.05588657
-0.07397009,-0.08334596,-0.009167444
-0.17397283,0.41159436,0.39740822
-0.053551763,-0.053857304,0.035817895
-0.06515923,-0.20709527,0.035162937
-0.06602089,-0.22202583,0.035359185
-0.12736824,-0.4720214,0.19614662
-0.11716925,-0.47989392,-0.24891527
-0.063514546,0.029859275,0.05191205
0.29977766,-0.46584865,0.039497375
0.0074708033,-0.18089248,-0.07410704
-0.114735365,-0.43338025,-0.24362925
0.02008802,0.2965407,-0.040939264
0.4102188,0.41157132,-0.27158102
-0.100470334,-0.34334895,0.18753754
-0.06203303,0.11667301,0.011193642
-0.06878354,-0.08214174,0.028730381
-0.07661877,-0.23053086,-0.022147857
0.08833254,0.41157705,0.09264562
-0.04086023,0.235787,0.0016188434
0.25487524,0.41156822,-0.10090596
-0.07297017,-0.19525194,-0.0143474955
-0.069018245,-0.17918645,-0.1455157
0.0101178875,-0.036762226,-0.061211538
-0.078784056,-0.36002254,-0.1644487
0.0021557666,0.2625918,0.040421687
0.052732486,0.057686575,-0.041771926
-0.117590025,0.41153637,0.29294592
0.00296751,0.260263,-0.0109215565
-0.042817246,0.20304203,0.0012964574
0.00416801,-0.04984401,-0.061511975
0.008569619,-0.20512556,-0.0741408
-0.115637265,-0.4200394,0.18070216
0.02588055,0.2621649,-0.03317868
-0.116078384,-0.453051,-0.29132053
-0.06533443,-0.17088391,-0.18046108
-0.02397765,0.045307856,-0.07264255
-0.12784816,-0.437223,0.19690381
-0.092407435,-0.35210738,-0.20343915
-0.10080897,-0.49008223,-0.21280552
0.37240228,0.41157383,-0.2276324
0.009759904,0.28022552,0.03997288
-0.08651655,-0.40048268,-0.18144889
0.36623615,0.41154706,-0.24001707
-0.036585737,0.2550358,0.017753186
-0.098487064,-0.32487693,0.15818971
0.16920091,-0.31234077,0.022533078
-0.08419317,-0.33078626,0.1391398
-0.04895037,-0.25665048,0.09246805
-0.07398319,-0.08475085,0.0072992146
-0.15304323,0.411579,0.36316273
-0.07398319,-0.08475085,0.0072992146
-0.093941204,-0.25693855,0.15237573
-0.069342464,-0.22947069,-0.038959034
0.04813798,0.029006904,-0.06652933
0.064866,0.41155142,0.10032784
-0.049668685,0.15968542,-0.0054061445
0.2550395,-0.3992454,0.04538488
-0.065821394,-0.19037214,-0.17708167
0.22535425,-0.4853665,0.029699346
0.019320361,0.23509446,0.034768995
-0.06673706,-0.24114788,-0.17585458
0.027233291,-0.19209701,-0.06936978
0.16219032,-0.22547874,0.021713106
0.17049688,-0.3442688,0.028444985
-0.06598633,0.09774308,-0.0010492379
-0.053641476,0.10244747,0.037410222
-0.04627883,-0.23166005,-0.09302167
-0.0975214,-0.41461563,-0.20568827
-0.06533443,-0.17088391,-0.18046108
0.028152883,-0.08633529,-0.06901611
0.26801932,-0.41375428,0.047532007
0.047300003,-0.22312644,-0.060032733
0.0042543197,0.291268,-0.042423975
0.283718,-0.42953628,0.03743434
-0.08047734,-0.29376888,-0.16833004
-0.06517422,-0.21782319,-0.17574467
-0.041628353,-0.20006394,-0.0828251
0.0027411843,0.41155523,0.17247206
-0.0016717232,-0.11996342,-0.07401875
-0.1521245,0.41155222,0.34262297
-0.014570158,0.28134078,-0.038615547
0.02588055,0.2621649,-0.03317868
-0.050017457,-0.17518523,-0.12172661
-0.09831893,-0.43292275,-0.20741484
-0.09427386,-0.39422166,-0.23578426
-0.05788958,-0.037870586,0.025116706
-0.030513179,0.10479275,-0.05849932
0.12647873,0.4115884,0.058173843
-0.058245037,-0.16020921,-0.16397133
-0.18770243,0.4115818,0.40341985
-0.05150627,0.14159302,0.017261133
-0.053551763,-0.053857304,0.035817895
0.055420067,0.41156563,0.12101968
0.015647255,0.009301063,-0.07943827
0.0400904,0.3215853,-0.031278774
-0.031584755,-0.030662324,-0.05088541
-0.031584755,-0.030662324,-0.05088541
-0.03571536,0.23614441,-0.019582903
0.2115576,0.41155759,-0.06034996
0.16979635,0.41157296,-0.002005588
0.1770805,-0.18844588,0.023717172
-0.11389651,-0.4563486,-0.24173762
-0.09213101,-0.34171346,-0.1970216
-0.004536053,0.31491202,0.010892873
-0.06203303,0.11667301,0.011193642
-0.100470334,-0.34334895,0.18753754
-0.071670875,-0.13917266,0.018531447
0.18563741,0.41155863,-0.030240113
-0.069556616,-0.0925135,-0.026334386
-0.058245037,-0.16020921,-0.16397133
0.22733536,-0.4032169,0.030054905
-0.044083625,0.18527144,0.010044062
0.055420067,0.41156563,0.12101968
0.38932958,0.4115729,-0.2473054
0.107255146,0.41158926,0.080515884
-0.031629123,-0.001704586,-0.07056288
0.007930315,0.13358065,-0.056928046
0.21879974,-0.42080355,0.028918788
0.150655,0.41154644,0.000702295
-0.07661877,-0.23053086,-0.022147857
-0.006888042,0.34009826,0.053509224
-0.032596797,0.116167165,0.0542011
0.17062931,-0.3307647,0.02269827
-0.013017143,-0.12983578,-0.07319056
-0.03455448,-0.21870683,-0.065792605
-0.12673974,-0.38452265,0.19560714
-0.032596797,0.116167165,0.0542011
-0.0815629,-0.2386891,0.13596082
0.008569619,-0.20512556,-0.0741408
-0.20987989,0.41159728,0.43912578
0.25924003,-0.4963945,0.03413769
0.22879586,0.41154987,-0.08521083
-0.006621554,-0.15781337,-0.07406798
-0.071670875,-0.13917266,0.018531447
-0.10829695,0.4115758,0.31118846
-0.063514546,0.029859275,0.05191205
-0.014097439,0.15873064,-0.048133392
0.22256821,-0.45795077,0.029365687
-0.0655995,0.41153264,0.2326022
-0.039184738,0.41159904,0.25070122
-0.06425352,0.09504977,0.015373879
-0.041862983,-0.21521564,-0.08330891
-0.11716925,-0.47989392,-0.24891527
-0.05216195,-0.21786013,-0.106025174
-0.04958547,0.03701146,-0.061501138
0.04343302,0.29851696,-0.009023921
-0.06602089,-0.22202583,0.035359185
-0.15429321,-0.48828948,0.23194638
0.2333266,0.41158333,-0.06600611
-0.06409736,-0.10898042,-0.037073314
0.34248564,0.4115758,-0.19286454
0.23925431,-0.4166556,0.031603277
0.22219215,-0.49927506,0.047913514
0.0074708033,-0.18089248,-0.07410704
-0.09831893,-0.43292275,-0.20741484
-0.07209969,0.030406026,0.03817177
-0.060092114,0.07940752,-0.00424849
-0.03578408,-0.19952597,0.07512349
-0.022910614,0.31112835,0.040159173
-0.057328023,0.05482503,-0.039667364
-0.0741763,-0.21347137,-0.0029194795
0.037531175,-0.13476965,-0.06370331
-0.10573246,-0.4150116,-0.2238014
0.0065096808,0.26212406,-0.041256543
-0.039184738,0.41159904,0.25070122
0.04813798,0.029006904,-0.06652933
-0.22205992,0.4115445,0.41419837
-0.16015257,0.41160694,0.39128497
-0.037694458,0.18524817,0.025293145
-0.062331688,-0.041172966,-0.010974127
-0.0655995,0.41153264,0.2326022
-0.028182548,0.26162684,-0.030085446
-0.07412228,-0.17889461,0.0012176278
0.037531175,-0.13476965,-0.06370331
0.008569619,-0.20512556,-0.0741408
-0.014963584,0.17548853,-0.04423659
0.037531175,-0.13476965,-0.06370331
-0.07054379,-0.074738264,-0.022524154
0.283718,-0.42953628,0.03743434
-0.05788958,-0.037870586,0.025116706
-0.049668685,0.15968542,-0.0054061445
-0.063514546,0.029859275,0.05191205
-0.073451094,-0.32535022,-0.1527872
-0.037694458,0.18524817,0.025293145
-0.07297017,-0.19525194,-0.0143474955
-0.07737054,-0.00071142643,0.0093700895
-0.06506369,0.003301091,-0.045598514
-0.07603214,-0.20850387,-0.17093864
0.19743301,-0.41760755,0.039636873
-0.016130757,-0.052115005,-0.058241732
-0.08872341,-0.17889945,0.14569327
-0.073451094,-0.32535022,-0.1527872
-0.09427386,-0.39422166,-0.23578426
-0.07590394,-0.27706856,-0.1582734
-0.067523964,-0.2556263,-0.17739083
0.30651325,0.4115782,-0.15105946
0.04168025,-0.15551566,-0.061319362
-0.14364626,0.41153833,0.3231881
0.08833254,0.41157705,0.09264562
-0.048171826,-0.22394395,-0.060561247
0.19607738,-0.29214472,0.026089076
-0.014688351,0.41159746,0.22223239
0.02365475,0.36354738,0.05789639
-0.18770243,0.4115818,0.40341985
-0.09105637,0.41158167,0.29618675
0.22733536,-0.4032169,0.030054905
-0.07633219,-0.29485372,0.12879363
-0.07013901,-0.22241677,-0.14567168
-0.030673366,0.22059833,-0.02762491
0.0020076775,0.35173464,0.05701023
-0.09967002,-0.2993502,0.15985319
-0.030513179,0.10479275,-0.05849932
0.04168025,-0.15551566,-0.061319362
-0.049185827,-0.19593355,-0.055784963
-0.112245604,-0.3616824,0.19252941
-0.051956467,0.060748182,0.0345907
-0.051117923,-0.2231022,0.05588657
-0.08951086,-0.42341873,-0.18800935
-0.20535724,0.4115698,0.41412655
-0.03455448,-0.21870683,-0.065792605
0.046395373,0.4115934,0.15124395
0.0020076775,0.35173464,0.05701023
-0.22362891,0.41649935,0.44973543
-0.1362127,-0.423043,0.23822659
-0.077287845,-0.31206074,0.13000722
-0.049143627,-0.18049626,-0.055782877
0.1823272,-0.24616201,0.024342341
-0.03510389,-0.13850385,-0.065297484
-0.1392958,-0.42506456,0.21218972
-0.058245037,-0.16020921,-0.16397133
-0.12736824,-0.4720214,0.19614662
0.04568008,0.12397465,-0.039680984
0.00092511234,0.16668123,-0.04842952
-0.03510389,-0.13850385,-0.065297484
-0.07715866,0.043103673,0.0015376923
0.035160303,0.03806333,-0.07162612
0.00307069,0.27985865,-0.010875178
-0.014963584,0.17548853,-0.04423659
-0.05150627,0.14159302,0.017261133
-0.12749685,-0.39400375,0.19658306
-0.059153534,-0.17121667,0.13701299
0.2890782,0.41155243,-0.15039447
0.18603632,0.41158602,-0.011046147
-0.031305652,-0.07858172,-0.06657061
-0.057328023,0.05482503,-0.039667364
0.0400904,0.3215853,-0.031278774
0.08293803,0.41159093,0.108775966
0.22199652,-0.35330078,0.029416839
-0.049185827,-0.19593355,-0.055784963
0.36623615,0.41154706,-0.24001707
0.025817093,-0.10411646,-0.069168076
0.16628523,-0.27655286,0.022191966
0.15814261,-0.29198354,0.0211013
-0.032936543,-0.16228607,-0.08825484
-0.20535724,0.4115698,0.41412655
-0.09667919,-0.34210202,0.15572661
0.011225113,0.07751148,-0.060874116
-0.18770243,0.4115818,0.40341985
-0.055826806,0.13285376,-0.012268624
0.3307554,-0.4693287,0.06307789
-0.07278785,0.047206525,-0.019460738
-0.073098116,-0.3122443,-0.1909094
-0.08419317,-0.33078626,0.1391398
-0.05452057,0.4115862,0.25862297
0.18550143,-0.15508291,0.026608897
-0.015794028,0.20062424,-0.04034513
-0.09256078,-0.2796912,0.15743919
0.18003397,-0.22094502,0.024068553
0.037200484,0.30618608,-0.026289502
-0.06286245,-0.24323861,-0.12957728
-0.074849494,-0.15629621,-0.16202046
0.055420067,0.41156563,0.12101968
-0.031305652,-0.07858172,-0.06657061
0.010570461,0.3210519,0.0037826838
0.010019402,0.3392393,0.05266325
-0.1267832,-0.4455647,-0.27659604
0.2539805,-0.45190108,0.033497505
0.015647255,0.009301063,-0.07943827
-0.07589481,-0.33388457,-0.20010902
0.28835192,-0.43376172,0.047723662
0.283718,-0.42953628,0.03743434
-0.060668528,-0.031981688,0.0060327314
0.0400904,0.3215853,-0.031278774
-0.07013901,-0.22241677,-0.14567168
-0.078633465,0.019594898,0.022274818
0.2550395,-0.3992454,0.04538488
-0.10932004,-0.489776,-0.2315819
-0.060244508,-0.17486614,0.0436318
0.019320361,0.23509446,0.034768995
-0.063791476,-0.13627206,0.037436403
-0.1521245,0.41155222,0.34262297
-0.03961433,0.19978991,0.018019468
-0.028973525,0.41159844,0.23883407
-0.06286245,-0.24323861,-0.12957728
-0.036696244,0.21864668,0.019698206
-0.08538665,-0.25535175,0.14098744
0.18346418,-0.37684357,0.030558629
0.055420067,0.41156563,0.12101968
-0.22362891,0.41649935,0.44973543
-0.03181895,0.05746399,-0.057823133
0.26327834,0.4115542,-0.1204267
-0.049376503,-0.18021706,-0.09993719
0.25924003,-0.4963945,0.03413769
0.17062931,-0.3307647,0.02269827
0.28964755,-0.473482,0.038158048
0.026269125,0.05625077,-0.06355223
0.0101178875,-0.036762226,-0.061211538
-0.03787879,-0.22965206,-0.07449254
-0.03769023,-0.17746443,0.07773791
-0.03455448,-0.21870683,-0.065792605
-0.07603214,-0.20850387,-0.17093864
-0.09213101,-0.34171346,-0.1970216
-0.14781046,0.411606,0.3769418
0.0064014453,-0.15730903,-0.07407414
-0.15521698,-0.46305758,0.23326242
-0.02566516,-0.16200073,0.08816905
-0.013005226,-0.058904357,-0.076228365
0.30296806,-0.48850286,0.039890647
0.009196566,0.22270563,-0.039991893
-0.036024928,0.1413148,0.04166222
0.2333266,0.41158333,-0.06600611
-0.03225078,-0.05419047,-0.06698255
0.042100478,0.30601645,0.017085198
0.02588055,0.2621649,-0.03317868
-0.03902228,0.061272133,-0.047424078
-0.06432368,-0.2841656,0.11283807
-0.031305652,-0.07858172,-0.06657061
-0.05766769,-0.19711435,-0.11821185
-0.0066062575,0.09054539,-0.06601738
-0.055826806,0.13285376,-0.012268624
-0.02397765,0.045307856,-0.07264255
0.0031509125,0.29508308,-0.010839167
-0.22205992,0.4115445,0.41419837
-0.07921099,0.021357212,-0.019249503
-0.10829695,0.4115758,0.31118846
-0.06111246,-0.05655701,-0.046030015
-0.049668685,0.15968542,-0.0054061445
-0.014963584,0.17548853,-0.04423659
0.06061601,0.4115924,0.13471755
-0.11389651,-0.4563486,-0.24173762
0.02008802,0.2965407,-0.040939264
-0.008627091,0.29642287,0.007679433
-0.028973525,0.41159844,0.23883407
-0.013714512,-0.101308055,-0.07295273
-0.06878354,-0.08214174,0.028730381
-0.082274534,-0.27387628,-0.1742533
-0.08361835,-0.31796035,-0.18873289
-0.06286245,-0.24323861,-0.12957728
-0.117590025,0.41153637,0.29294592
-0.09831893,-0.43292275,-0.20741484
0.047101744,0.3135812,-0.005528748
-0.09587323,-0.32164076,0.17807943
-0.08951086,-0.42341873,-0.18800935
-0.036513254,-0.17151982,0.1031312
0.019920714,0.28913897,0.038178887
0.021480074,0.16357315,-0.044529106
0.20684895,-0.43770805,0.03564494
-0.015794028,0.20062424,-0.04034513
-0.03916498,0.07778481,-0.047587104
0.37240228,0.41157383,-0.2276324
-0.060244508,-0.17486614,0.0436318
0.14167963,0.41156036,0.020823076
0.0074708033,-0.18089248,-0.07410704
0.1773567,-0.29655454,0.023623433
0.061397444,-0.22578983,-0.048598524
0.283718,-0.42953628,0.03743434
-0.03717825,0.2718143,0.020522151
0.18472882,-0.17423314,0.024733188
-0.08361835,-0.31796035,-0.18873289
-0.06286245,-0.24323861,-0.12957728
0.18550143,-0.15508291,0.026608897
-0.0424767,0.29915193,0.018038504
0.047300003,-0.22312644,-0.060032733
-0.06576309,-0.27820745,-0.18279862
-0.049041685,-0.14317521,-0.055777844
-0.1392958,-0.42506456,0.21218972
0.08293803,0.41159093,0.108775966
-0.115637265,-0.4200394,0.18070216
-0.07278785,0.047206525,-0.019460738
0.2115576,0.41155759,-0.06034996
-0.053641476,0.10244747,0.037410222
-0.10660305,-0.43315357,-0.22568937
-0.06465582,-0.15774538,-0.17901509
-0.03578408,-0.19952597,0.07512349
-0.07297017,-0.19525194,-0.0143474955
0.3217342,-0.4617626,0.04238729
0.05644609,0.3586258,0.019599155
-0.048171826,-0.22394395,-0.060561247
-0.028578551,0.19688554,0.03322774
-0.014570158,0.28134078,-0.038615547
-0.030513179,0.10479275,-0.05849932
-0.07278785,0.047206525,-0.019460738
0.04168025,-0.15551566,-0.061319362
-0.1392958,-0.42506456,0.21218972
0.28964755,-0.473482,0.038158048
-0.18486424,0.4116089,0.42000264
-0.06439988,-0.13756362,-0.03666836
-0.073098116,-0.3122443,-0.1909094
0.038607497,0.35679373,0.04481481
0.22535425,-0.4853665,0.029699346
0.107255146,0.41158926,0.080515884
0.028152883,-0.08633529,-0.06901611
0.150655,0.41154644,0.000702295
-0.015716901,0.10694834,-0.06406436
-0.06416994,-0.29086146,-0.13237278
-0.048907034,-0.093782924,-0.05577142
-0.14207366,-0.4958828,0.21564826
0.02588055,0.2621649,-0.03317868
-0.059153534,-0.17121667,0.13701299
-0.060838826,-0.088488035,0.0424865
-0.069018245,-0.17918645,-0.1455157
-0.07606521,-0.1741445,-0.15883
-0.07156587,-0.11811438,-0.019032205
-0.06878354,-0.08214174,0.028730381
0.26524073,-0.45533046,0.034972776
0.047024515,0.05064469,-0.0564772
0.1773567,-0.29655454,0.023623433
-0.05960665,-0.27385512,-0.12232387
-0.032936543,-0.16228607,-0.08825484
-0.04615824,0.14160328,-0.029062131
0.1773567,-0.29655454,0.023623433
-0.058887176,-0.04002251,-0.023596298
0.037531175,-0.13476965,-0.06370331
-0.04627883,-0.23166005,-0.09302167
-0.049668685,0.15968542,-0.0054061445
-0.07539356,-0.27797604,0.12760453
0.18627219,-0.19013225,0.024926443
-0.062331688,-0.041172966,-0.010974127
0.021480074,0.16357315,-0.044529106
0.20684895,-0.43770805,0.03564494
-0.13333648,-0.47948915,-0.28458163
-0.07589481,-0.33388457,-0.20010902
0.052041154,0.33844492,-0.01471363
-0.0095815575,-0.07755611,-0.073956594
-0.12625624,0.4115636,0.3222725
-0.048982974,-0.12164685,-0.05577502
-0.100304835,-0.3977009,0.16036925
-0.10888694,-0.39751002,-0.23080163
-0.06244493,0.099377714,-0.021737456
0.047024515,0.05064469,-0.0564772
0.16633551,-0.20222732,0.022285704
0.18388063,-0.26337132,0.024519913
-0.021690562,0.079826795,-0.05586292
0.0400904,0.3215853,-0.031278774
-0.10932004,-0.489776,-0.2315819
-0.06560621,-0.15664646,0.03422993
0.047101744,0.3135812,-0.005528748
0.09883581,0.41154933,0.060879376
-0.11739718,-0.4303672,-0.2624106
0.18550143,-0.15508291,0.026608897
-0.03578408,-0.19952597,0.07512349
0.0021557666,0.2625918,0.040421687
-0.049041685,-0.14317521,-0.055777844
-0.09105637,0.41158167,0.29618675
0.25487524,0.41156822,-0.10090596
0.0021557666,0.2625918,0.040421687
-0.049505375,0.0017311033,-0.061445475
0.20684895,-0.43770805,0.03564494
0.07279538,0.41159156,0.12056321
0.3217342,-0.4617626,0.04238729
0.16979635,0.41157296,-0.002005588
0.010570461,0.3210519,0.0037826838
-0.07096425,-0.17194419,0.021320043
-0.04203767,0.28001767,0.002701228
-0.0739364,-0.16877295,0.13411735
-0.073451094,-0.32535022,-0.1527872
0.0101178875,-0.036762226,-0.061211538
-0.028182548,0.26162684,-0.030085446
-0.09962931,-0.3707708,-0.21041688
0.0042543197,0.291268,-0.042423975
-0.049668685,0.15968542,-0.0054061445
0.34950256,0.41156173,-0.21080236
-0.065038204,-0.19799508,-0.03581101
-0.09962931,-0.3707708,-0.21041688
-0.08651655,-0.40048268,-0.18144889
-0.051956467,0.060748182,0.0345907
-0.031290587,0.41157094,0.22174032
-0.073451094,-0.32535022,-0.1527872
0.1937149,-0.31840426,0.02574461
-0.10985637,-0.44806978,0.17290747
-0.030673366,0.22059833,-0.02762491
0.28549233,0.4115797,-0.12663014
-0.15521698,-0.46305758,0.23326242
-0.0739364,-0.16877295,0.13411735
-0.08651655,-0.40048268,-0.18144889
0.18003397,-0.22094502,0.024068553
-0.0598012,0.062124707,-0.0031210417
0.20684895,-0.43770805,0.03564494
-0.09213101,-0.34171346,-0.1970216
-0.06432368,-0.2841656,0.11283807
-0.07580004,-0.059629608,-0.0040173153
-0.03902228,0.061272133,-0.047424078
-0.031629123,-0.001704586,-0.07056288
-0.078784056,-0.36002254,-0.1644487
-0.09286024,-0.24073794,0.15098615
-0.03769402,-0.16460133,0.07977962
-0.079705454,-0.35342047,-0.21005918
0.22256821,-0.45795077,0.029365687
-0.105616026,-0.42723578,-0.26414958
0.31483778,0.41155058,-0.18031542
-0.09674285,-0.39665353,-0.20399746
-0.08706539,-0.36093992,-0.18273388
0.027233291,-0.19209701,-0.06936978
-0.106297724,-0.47055462,-0.22494903
0.22219215,-0.49927506,0.047913514
-0.04954319,0.41155833,0.23318897
-0.030898452,0.1568232,-0.04049131
0.39187464,0.41154557,-0.26979825
0.0056967256,0.41159615,0.19854186
-0.09674285,-0.39665353,-0.20399746
-0.041398108,-0.18518715,-0.082350165
0.02588055,0.2621649,-0.03317868
-0.051152542,0.08009537,-0.02984808
-0.049143627,-0.18049626,-0.055782877
-0.049041685,-0.14317521,-0.055777844
-0.04203767,0.28001767,0.002701228
0.0519429,0.34160662,0.0155092515
0.28835192,-0.43376172,0.047723662
0.05644609,0.3586258,0.019599155
0.26801932,-0.41375428,0.047532007
-0.053551763,-0.053857304,0.035817895
-0.12673974,-0.38452265,0.19560714
0.24592815,-0.47589555,0.03241236
0.019532911,-0.059838753,-0.07478516
-0.09483856,-0.35964727,0.15321541
-0.069018245,-0.17918645,-0.1455157
-0.07409947,-0.164972,-0.00524815
-0.03166552,-0.1014684,-0.06719914
-0.05063241,-0.24435394,-0.10260281
0.08293803,0.41159093,0.108775966
-0.055093143,0.062337413,-0.023306413
-0.1697433,0.41154036,0.35347748
0.019920714,0.28913897,0.038178887
-0.071670875,-0.13917266,0.018531447
0.028447025,-0.21657626,-0.06949122
-0.02397765,0.045307856,-0.07264255
-0.02566516,-0.16200073,0.08816905
-0.07409947,-0.164972,-0.00524815
0.19074515,-0.39760825,0.035317395
-0.07278785,0.047206525,-0.019460738
-0.06904675,-0.21305029,0.11937581
-0.06235903,-0.189154,0.11054819
0.028641079,0.324444,0.040797394
0.21141592,-0.39872816,0.027974047
0.02841643,-0.12170051,-0.06787209
-0.05955934,-0.05390714,0.008241764
-0.1392958,-0.42506456,0.21218972
-0.04615824,0.14160328,-0.029062131
0.029570026,0.41157627,0.15762842
-0.09213101,-0.34171346,-0.1970216
-0.03769023,-0.17746443,0.07773791
-0.0016717232,-0.11996342,-0.07401875
-0.13333648,-0.47948915,-0.28458163
-0.07242032,-0.057464477,-0.024917003
0.21879974,-0.42080355,0.028918788
-0.063514546,0.029859275,0.05191205
-0.07085018,0.0366998,-0.036904357
-0.015794028,0.20062424,-0.04034513
-0.039184738,0.41159904,0.25070122
-0.036559064,0.2359395,0.01884207
-0.069018245,-0.17918645,-0.1455157
-0.014688351,0.41159746,0.22223239
-0.072804205,-0.17950965,-0.014855916
-0.0655995,0.41153264,0.2326022
-0.070868805,-0.24508853,-0.14723916
-0.05678746,-0.028988693,-0.016819535
0.025870591,-0.17517342,-0.06971747
-0.051657584,-0.17458555,0.11968066
-0.08872341,-0.17889945,0.14569327
-0.034711316,-0.19494045,-0.06564872
-0.078784056,-0.36002254,-0.1644487
0.028152883,-0.08633529,-0.06901611
0.04568008,0.12397465,-0.039680984
-0.07590394,-0.27706856,-0.1582734
-0.093941204,-0.25693855,0.15237573
-0.051117923,-0.2231022,0.05588657
-0.032936543,-0.16228607,-0.08825484
0.19607738,-0.29214472,0.026089076
-0.03906838,0.27807513,-0.015361936
0.043664612,0.34184715,0.03298594
-0.12784816,-0.437223,0.19690381
-0.07921099,0.021357212,-0.019249503
0.03677551,0.28027186,-0.019253345
-0.04895037,-0.25665048,0.09246805
-0.09601559,-0.37816057,0.15472163
-0.058245037,-0.16020921,-0.16397133
0.18388063,-0.26337132,0.024519913
-0.030406129,0.16808407,0.037995692
-0.0095815575,-0.07755611,-0.073956594
-0.09667919,-0.34210202,0.15572661
0.0101178875,-0.036762226,-0.061211538
0.19607738,-0.29214472,0.026089076
-4.390311e-05,0.019800922,-0.08214236
0.029570026,0.41157627,0.15762842
0.31099814,-0.45397386,0.056426693
0.2625591,-0.43366906,0.034645177
0.037193313,0.23482005,0.014794007
0.16628523,-0.27655286,0.022191966
0.024537608,-0.15861848,-0.070057526
-0.03831426,0.12317675,-0.046941403
0.043664612,0.34184715,0.03298594
0.18627219,-0.19013225,0.024926443
-0.013057693,-0.034248967,-0.060358215
-0.1521245,0.41155222,0.34262297
0.31483778,0.41155058,-0.18031542
0.37240228,0.41157383,-0.2276324
-0.028558226,0.41154355,0.19916755
-0.07136923,-0.30300486,-0.14822733
-0.07589481,-0.33388457,-0.20010902
-0.02397765,0.045307856,-0.07264255
-0.06904675,-0.21305029,0.11937581
0.038607497,0.35679373,0.04481481
-0.07394403,-0.056610715,0.016490983
0.18563741,0.41155863,-0.030240113
-0.03571536,0.23614441,-0.019582903
-0.14033106,-0.47491425,0.21339893
-0.041862983,-0.21521564,-0.08330891
0.019320361,0.23509446,0.034768995
-0.006621554,-0.15781337,-0.07406798
-0.04627883,-0.23166005,-0.09302167
0.4102188,0.41157132,-0.27158102
-0.06518539,0.051015984,0.032811876
-0.06602089,-0.22202583,0.035359185
-0.09024839,-0.4420546,-0.18958947
-0.032356437,0.0151831,-0.07570253
-0.093941204,-0.25693855,0.15237573
0.28835192,-0.43376172,0.047723662
-0.073668495,0.04562039,0.019901471
-0.06432368,-0.2841656,0.11283807
0.34248564,0.4115758,-0.19286454
0.16628523,-0.27655286,0.022191966
0.037849203,0.2627188,0.015403621
0.18472882,-0.17423314,0.024733188
-0.02223979,-0.14586492,-0.07605355
0.18472882,-0.17423314,0.024733188
-0.014570158,0.28134078,-0.038615547
0.30651325,0.4115782,-0.15105946
-0.038184203,-0.25345117,-0.0751175
0.0065096808,0.26212406,-0.041256543
-0.07209969,0.030406026,0.03817177
-0.06600851,-0.062568486,0.04108645
-0.028973525,0.41159844,0.23883407
-0.0673548,-0.25966746,-0.1394454
-0.07715866,0.043103673,0.0015376923
-0.09256078,-0.2796912,0.15743919
-0.10985637,-0.44806978,0.17290747
-0.04954319,0.41155833,0.23318897
0.21879974,-0.42080355,0.028918788
-0.07409947,-0.164972,-0.00524815
-0.02566516,-0.16200073,0.08816905
0.021988804,0.41159502,0.17960805
0.20684895,-0.43770805,0.03564494
-0.19286391,0.41154224,0.3803122
-0.03181895,0.05746399,-0.057823133
0.12647873,0.4115884,0.058173843
-0.08538665,-0.25535175,0.14098744

